Online Network Inference from Graph-Stationary Signals with Hidden Nodes

Graph learning is the fundamental task of estimating unknown graph connectivity from available data. Typical approaches assume that not only is all information available simultaneously but also that all nodes can be observed. However, in many real-world scenarios, data can neither be known completely nor obtained all at once. We present a novel method for online graph estimation that accounts for the presence of hidden nodes. We consider signals that are stationary on the underlying graph, which provides a model for the unknown connections to hidden nodes. We then formulate a convex optimization problem for graph learning from streaming, incomplete graph signals. We solve the proposed problem through an efficient proximal gradient algorithm that can run in real-time as data arrives sequentially. Additionally, we provide theoretical conditions under which our online algorithm is similar to batch-wise solutions. Through experimental results on synthetic and real-world data, we demonstrate the viability of our approach for online graph learning in the presence of missing observations.

==> data/data_exp2.csv <==
samples,GSR-O H=2,GSR-O H=5,GSR-OH H=2,CSR-OH H=5,Offline H=2,Offline H=5
1,1,1,1,1,1,1
51,0.674279135067066,0.700185636039454,0.611863142101238,0.666091474256254,0.702299269710657,0.61817901281438
101,0.563419120308746,0.620802595396923,0.544799579100551,0.56275011940144,0.627833761438071,0.568657662143413
151,0.51591045442942,0.586396703574024,0.500492458393075,0.511995313267817,0.587419963855338,0.514166685006657
201,0.489107244077924,0.565446940017706,0.472226889656468,0.485755658283784,0.56409300661679,0.480034449126945
251,0.467347861899267,0.547108285057267,0.443626743869886,0.465546133523034,0.545855608594626,0.45443763671101
301,0.451337255507491,0.532114096346464,0.42160721402707,0.45194764458002,0.530123718340842,0.42851581761894
351,0.437878631251773,0.517519916019985,0.398669762324057,0.441310836238614,0.516733584065604,0.412801673543642
401,0.428892619074514,0.506561876280114,0.38741358835642,0.434131999791886,0.506659861072687,0.400660866742659
451,0.419473128593711,0.4967291805587,0.382141352458679,0.425199309571465,0.496332613709125,0.388823938844685
501,0.413023144930458,0.488615176859145,0.372781864383707,0.419164338618751,0.488914511565095,0.386742406361259
551,0.405276529255553,0.48054515261708,0.361163803692638,0.412662981812704,0.481942238816271,0.380107086569056
601,0.399716886474757,0.472364087656621,0.352151564987176,0.404114515424902,0.471773351520548,0.369817041447357
651,0.394316773803425,0.466431101133405,0.346615985109054,0.397022385483814,0.463109178581306,0.358858861633151
701,0.389030064877569,0.461153658191544,0.339578505978072,0.392668839421259,0.455997948874251,0.350508875670581
751,0.382962735214153,0.453794001170462,0.330317015123726,0.386194958518287,0.447343498631165,0.339485360054151
801,0.377857476077205,0.447553386876049,0.325520157959045,0.381474843322959,0.44070506439843,0.333079712469514
851,0.374800081884317,0.442076034043892,0.322640607251616,0.377703006801718,0.434826645151995,0.327774011938364
901,0.370389334451131,0.436648554548449,0.317144333435982,0.373314392285649,0.428630737795602,0.321939159475222
951,0.366354322337142,0.43039220598294,0.312503603096287,0.369306226556075,0.421667378040346,0.316935068525977
1001,0.362256467026801,0.424784241249419,0.308093511981214,0.366138411517472,0.415773414558786,0.311296534854075
1051,0.3579277002551,0.419288291467265,0.302699151123232,0.363530632752224,0.409710035961553,0.307666310470975
1101,0.354338366558076,0.413778904837549,0.297024688750716,0.360096731554379,0.403444694348175,0.304349648712384
1151,0.349836336050883,0.407858913860327,0.292454709879024,0.357598225772594,0.398083162375645,0.302848457311381
1201,0.346040884900498,0.4022663463652,0.290069917245386,0.355100530757755,0.393110087376642,0.303276087520881
1251,0.343126826054166,0.397075192767722,0.286985649215932,0.352605045361461,0.388614492360734,0.30186231276642
1301,0.339277641403468,0.392319354334491,0.283205229562205,0.349464257957447,0.383635598578754,0.297844876547719
1351,0.335727998954302,0.387549555976379,0.281129196267077,0.347127440016327,0.378810130440644,0.295085572167092
1401,0.332585573000926,0.383069391213092,0.278154209449926,0.344265931669528,0.37416861707123,0.29247387683686
1451,0.329150420049772,0.37833909889156,0.273180828151435,0.341819474868639,0.369890923076053,0.291762429859577
1501,0.32665582931239,0.373961943683318,0.269422564054062,0.339122199569612,0.366069453748297,0.290108914591423
1551,0.324730313133747,0.370113127385002,0.266622641314468,0.337069595522651,0.362576762617462,0.289669795753102
1601,0.322830173553441,0.366338445948669,0.264239997244423,0.336113294768959,0.359810867126476,0.290077658268306
1651,0.320800854336731,0.362206685536977,0.260799874358952,0.334042686795036,0.356321136546062,0.288670331000837
1701,0.317925999855048,0.358220677063728,0.256062174880214,0.331820664341561,0.352672321530591,0.288220962273612
1751,0.314697721926369,0.353644874337409,0.250003623818416,0.32992630528351,0.348965989024024,0.286618759456211
1801,0.312337024834582,0.349844752903751,0.245900856421782,0.329195684340851,0.345826329191104,0.286244284680812
1851,0.310347369536522,0.345995319619165,0.242238129204287,0.329193465746344,0.342944890636562,0.285296348558018
1901,0.308128976870454,0.342178181497207,0.238373347060978,0.328420204149893,0.339823248691562,0.284046244802852
1951,0.305417085158561,0.338421310447366,0.234287125190669,0.327474114153268,0.336817731613816,0.283146552080536
2001,0.302217679547934,0.334507588895666,0.229425017201652,0.326335489447354,0.333924074680515,0.280941872100429
2051,0.29961612061361,0.330800457253235,0.226056919509007,0.324581947830577,0.331181040767644,0.278850939103324
2101,0.296988809817828,0.327068194725015,0.224181055782934,0.322465910172741,0.328349890943991,0.278028613256014
2151,0.295897844109692,0.324232231218701,0.223503749462573,0.321275106147674,0.326201631450027,0.276718675767684
2201,0.294680233342893,0.321444541007864,0.221560616272266,0.319876019252314,0.324194416169019,0.27508155699393
2251,0.29287765884088,0.318517557846447,0.219305712134047,0.318821999862356,0.322405458794684,0.274650441754393
2301,0.291593725656525,0.315974370832638,0.217410775103423,0.318024850178954,0.320785861671494,0.274557421074955
2351,0.290249058685277,0.313541796785653,0.215551622677305,0.317729941230073,0.319350246805126,0.274252915673598
2401,0.289549569032954,0.31104593151751,0.213702375222307,0.318260009330929,0.318202182968538,0.273853800911688
2451,0.288466472643432,0.3085777582621,0.212601803196107,0.318070282217475,0.316761689846899,0.273347230357429
2501,0.287522072984447,0.306263562173581,0.212217576758008,0.318302953246512,0.315636822888622,0.273510243397688
2551,0.28663528267603,0.303973874844827,0.211971530083625,0.318718896107921,0.314511283396152,0.273682669638696
2601,0.286018835495748,0.301988737412672,0.211710958547645,0.319424432084224,0.313564829926899,0.27500685699126
2651,0.285324278780562,0.300083479707928,0.211134219211641,0.320251592332174,0.313264508132982,0.277002609640214
2701,0.284342246689175,0.297841573721073,0.210293900513311,0.320681132005601,0.312347261831305,0.277014598388613
2751,0.283064480824341,0.295667109898307,0.209605550973362,0.320116465611465,0.310850958525155,0.275583169557359
2801,0.282113829625581,0.293503239978475,0.209321016971244,0.319679928326185,0.309430329502194,0.275109148050913
2851,0.280918593234833,0.291452588050089,0.208411238992167,0.31905859849109,0.308026412218833,0.273948744892428
2901,0.279483318440209,0.289054613997768,0.207187553647966,0.31864085935975,0.306538918398484,0.272551853846025
2951,0.27817570427973,0.287162875499805,0.207114659873213,0.318273191811597,0.305240714500306,0.272173363460109
3001,0.277135955717835,0.285332798492431,0.206698967800042,0.317880004635536,0.30407371494471,0.272374188891928
3051,0.275874204230138,0.283634152703139,0.206222518314676,0.317617549350251,0.30274910740457,0.272975409829858
3101,0.27477940328385,0.281982205241406,0.20581230691128,0.317218650782228,0.301827928674657,0.273211677301751
3151,0.27416152361564,0.28038137862922,0.205695313372196,0.31757420328676,0.30121353595856,0.274372368779608
3201,0.273536345358232,0.278715472082244,0.205654172276187,0.317829864765241,0.300458583685106,0.27518743588287
3251,0.273438065569232,0.276918055002335,0.205208195818729,0.31809866524443,0.299766383252521,0.275262245064894
3301,0.273300609852593,0.275412171238548,0.205251977170751,0.318016598647406,0.299082382869081,0.275766060072667
3351,0.272775322649194,0.273800456936756,0.204848094433714,0.31827602319746,0.298589213450945,0.275910735972011
3401,0.272460013940205,0.272452485280833,0.20478277591151,0.318330361010096,0.297860365219654,0.275736148550536
3451,0.272242773395407,0.271293267474926,0.205060723797137,0.318591849528639,0.297432613335147,0.27635815305664
3501,0.272190970495878,0.270195927539463,0.205560714741424,0.318951162831061,0.296901139170073,0.276906215885803
3551,0.272380630091409,0.269012564006426,0.205477071628252,0.318864790927858,0.296503797232989,0.276924445258252
3601,0.272201453454296,0.26752612084335,0.204808138208425,0.318350026069971,0.295622918014879,0.276573985826797
3651,0.271776466683693,0.266339881768163,0.204894250551607,0.31843101157752,0.295111679233623,0.277010254074873
3701,0.271402435602236,0.265133014561072,0.2044903805911,0.318026293043591,0.294216965215868,0.276404269891254
3751,0.270896353027338,0.263904464164846,0.204073969401279,0.317438085895496,0.293307956168064,0.275723037813983
3801,0.269857601499982,0.262446126282995,0.203328795982092,0.317002259571322,0.292370410909247,0.275294708986339
3851,0.269462004378364,0.261457422684908,0.203381164430755,0.316861167356214,0.291844397809723,0.275044324587477
3901,0.268486314288558,0.260094095020241,0.202748274794391,0.316561498962938,0.291054211474719,0.274230381022834
3951,0.267800642616154,0.258904497014048,0.201906314881183,0.316067425782099,0.290271277595679,0.27307026639821
4001,0.266951526687112,0.257722981381944,0.201088912144357,0.315942183891086,0.289582778626274,0.272494939961165
4051,0.266029702341794,0.256408595614465,0.20035518847681,0.315850825567029,0.288733610855612,0.271715382639898
4101,0.265164409695366,0.255213254242974,0.199970759630433,0.316319788037363,0.288353437136584,0.271468898252271
4151,0.264599862810266,0.254126630698002,0.199411732005062,0.31601724437193,0.287619692312517,0.270501351858118
4201,0.263974565326009,0.253089953259804,0.199275147606912,0.3160243217168,0.287031220763356,0.27050580407455
4251,0.263381619282761,0.252112445536355,0.198633000455297,0.316103563775524,0.286477131860512,0.270187933235448
4301,0.263094587366914,0.251488768617892,0.198658452451483,0.315962622125816,0.286176950697251,0.270258249664937
4351,0.263317429421375,0.251006303780424,0.198953973917745,0.316113562120154,0.286050591497787,0.270674629439476
4401,0.263513043242508,0.250542733872531,0.199246535650767,0.316024330221468,0.285742409112819,0.270222604701535
4451,0.263462435340285,0.249975165551536,0.199896003761678,0.315891399360437,0.285309364525098,0.269832965483329
4501,0.263773380894014,0.249400170467258,0.200127422562902,0.315687238006275,0.285140841286069,0.269794894174617
4551,0.263460445283179,0.248554863856196,0.199945078763575,0.315216519239143,0.28466052436067,0.26941465704942
4601,0.263429368618871,0.248153350176043,0.199848093819023,0.315186528491358,0.284483670482252,0.269147932553735
4651,0.26304247937056,0.247244851706843,0.199246296815454,0.314501061545799,0.283853563673476,0.267901300462943
4701,0.262793334126469,0.246393764861185,0.198873874843286,0.314168544103077,0.283580406214689,0.267667829201739
4751,0.262707650809117,0.245913551431157,0.198994251398823,0.314016719731785,0.283465209522131,0.26748850609534
4801,0.262589059607003,0.245419447410212,0.19889032966924,0.313901871479516,0.283351183014451,0.267532886782037
4851,0.262383944413784,0.244945273703785,0.198633707722094,0.314006664525703,0.283302100093545,0.267629958609428
4901,0.261959729567485,0.244374388234643,0.198204245505268,0.313697875086363,0.283042168868097,0.267581241249171
4951,0.261449538622657,0.243445205599346,0.197385828241701,0.31355437420758,0.282709830445159,0.267607459220566
5001,0.26094656060825,0.242622952002697,0.19679054966377,0.313609528814015,0.2825354094911,0.267416810737473
5051,0.260308293647851,0.241554818202957,0.195855360564205,0.313677344011028,0.282433184535553,0.26684238074823
5101,0.259752238902906,0.240656932550476,0.195248205918807,0.31361950838537,0.282205059351707,0.26676100959305
5151,0.259390590753166,0.239868402968195,0.19506615745509,0.313343515547375,0.281935128747398,0.26656264099911
5201,0.258835651349406,0.239050935239755,0.194264465109783,0.313260349522586,0.281683681010417,0.266115956187499
5251,0.258439951184394,0.238291957183953,0.193462482316656,0.313182103565232,0.281247152226072,0.266030372998989
5301,0.258077078480146,0.237799019587412,0.193146560861202,0.313318412467812,0.281028107570686,0.266102606544116
5351,0.257680086914543,0.237196819863438,0.193082205076154,0.313193696485521,0.280760322436203,0.26598213556228
5401,0.25726436870026,0.236767299645983,0.192606575621484,0.312785285148243,0.280257432120418,0.26560146856349
5451,0.25706448034051,0.236278592953731,0.191998502456285,0.312452253305333,0.279658709117428,0.265199878696519
5501,0.257011168234118,0.235860861654079,0.191486857135714,0.312632117021073,0.279429279992164,0.265497143126354
5551,0.256630613427586,0.235204089498155,0.190802641398128,0.312697056192167,0.279208542910986,0.26540850363983
5601,0.256227694431274,0.234442654353299,0.190281824181965,0.312867975300261,0.279142102416839,0.265807970231207
5651,0.256101692483289,0.233802192791135,0.189990885701635,0.312968936372565,0.279025451290344,0.266590499399724
5701,0.256214844719988,0.233422799417222,0.189613508377852,0.31284359981397,0.278744662624434,0.266433941759625
5751,0.256119100905159,0.232870103623033,0.188989350572394,0.312706439808426,0.278330749312695,0.265767618267918
5801,0.255848196027336,0.232377922956221,0.188573971477765,0.31259963725653,0.278023145841814,0.265719967524675
5851,0.255600908980623,0.232177795097716,0.188573383697715,0.31216449205562,0.277555820588343,0.265483614181957
5901,0.255426669124874,0.231679915136899,0.188386195469788,0.31197914179722,0.277257101265669,0.265539794632917
5951,0.255513187083064,0.231591863546868,0.188687120093316,0.311870164253105,0.277106418111885,0.265446866810878
6001,0.255723780770775,0.231430604255804,0.188983174156951,0.311996624617628,0.27695184083012,0.265677754114923
6051,0.255608771548021,0.230917924988031,0.188529607403973,0.312121540548639,0.27658996560575,0.265134155549566
6101,0.255569543064592,0.230472014816657,0.187954342441114,0.312158056114103,0.276162100237947,0.264497961032818
6151,0.255525795355018,0.230132097007982,0.187489097726939,0.312333019302189,0.275928528860773,0.264080108981698
6201,0.25542800409029,0.22951757525012,0.186991857515656,0.31235224997133,0.275642692124154,0.264107843069047
6251,0.255086104349529,0.228797290092631,0.186430722800566,0.312396356184257,0.275262606269812,0.264167204677733
6301,0.255228786226076,0.228347634533404,0.186201443074908,0.31240366671347,0.275002335844875,0.264243840544503
6351,0.255221598391907,0.227917887214721,0.185842421867545,0.312306013331921,0.274851494191388,0.264100099437139
6401,0.255215935410875,0.227403729588571,0.185081028626647,0.311839637445198,0.274503947418059,0.26341601922845
6451,0.254913211747425,0.226907097341804,0.184005015381324,0.311196659976918,0.274025981273651,0.26226400906446
6501,0.254377481542435,0.22634319851471,0.183093660750075,0.310811171776538,0.273732914050693,0.261694942310553
6551,0.253817966334257,0.225769021656315,0.182337789542848,0.310764668411922,0.273465403529244,0.261589953681449
6601,0.253438553325792,0.225236259860404,0.181499332643941,0.31081705471585,0.273163832715569,0.261439682218172
6651,0.253176234485443,0.224866214598041,0.18104195677832,0.310926258444501,0.272994811720245,0.261310200229156
6701,0.252906001299684,0.224515017874286,0.180630964299911,0.310674289184123,0.27263368595437,0.260854211985546
6751,0.252597479780105,0.223992316384831,0.180207957832053,0.310458495157337,0.272363103479484,0.260918291239916
6801,0.25236080674403,0.223535448275065,0.179929390019616,0.310357556158277,0.272240920159084,0.260789820318929
6851,0.252089421610401,0.223090979842572,0.179831929138081,0.310089566919492,0.271975627497501,0.260546399773987
6901,0.252075595188572,0.222770790585541,0.179768350759119,0.309913008969588,0.271792327344423,0.260524858949585
6951,0.251804835376764,0.222231546678677,0.179557072153753,0.309544728474611,0.271606367457479,0.26054288894288
7001,0.251780721874628,0.22191271523759,0.179775600141682,0.309600462097147,0.271568035756841,0.26094832069956
7051,0.251675704972418,0.221517186577399,0.179658237628921,0.309540030791047,0.271280677878208,0.260605535450086
7101,0.251897680682352,0.22120525800801,0.179904703964513,0.309857993928106,0.271257944584812,0.261202031966646
7151,0.251860989391353,0.220796047901758,0.180031067510967,0.310112770523576,0.271167552771173,0.261335835034792
7201,0.25171506963346,0.220362631877792,0.180102121173552,0.310197267812121,0.271176453838794,0.261440580917113
7251,0.251668343806714,0.22000257550518,0.179990206595792,0.310303555723243,0.271172093421201,0.261878408301444
7301,0.251553834153488,0.219438537605418,0.179734363315,0.310240194323568,0.270967274248711,0.261671391836057
7351,0.251513964120737,0.218916806981549,0.179585176118958,0.310139519638003,0.270808295222205,0.261701776081424
7401,0.251579821946719,0.218546489494998,0.179948762195902,0.310017117132557,0.270769554343526,0.261632080161099
7451,0.25168701635662,0.218205570065218,0.180267576125816,0.31002155443261,0.270837102935107,0.261381717821199
7501,0.251684328599367,0.217860872596855,0.180245821112863,0.309937525102203,0.270812773732571,0.261128795097652
7551,0.251461163358258,0.217482672989512,0.179857962682168,0.309745327618778,0.270649563078258,0.260900736589823
7601,0.251298319101879,0.217028774375412,0.179541178230993,0.30933940787307,0.270420581302611,0.260623859130011
7651,0.251128994781457,0.216660152758818,0.179287179589836,0.309230508813536,0.270341411604407,0.260710087679401
7701,0.25118979529884,0.216564969082072,0.179593192501313,0.309144604896186,0.270331103346957,0.260577712913487
7751,0.251342308728743,0.216437807622481,0.179818140056615,0.308987671905504,0.270265541647969,0.260600245987009
7801,0.251492359915442,0.2163632489714,0.179993793057995,0.308866822320755,0.270281029255915,0.260537627987423
7851,0.251593127820631,0.216421800047263,0.180285730276783,0.30862551537669,0.270204925477738,0.260541400706367
7901,0.251740193853525,0.216128139869858,0.180243567096788,0.308599593851106,0.270166841064116,0.260638905947413
7951,0.251782710533009,0.215841958850029,0.180321297241144,0.308650134535928,0.270108979743774,0.260327990034548
8001,0.251840516543955,0.215523867178459,0.180189063996878,0.308555617903387,0.269969784614227,0.260244714505947
8051,0.251971789559717,0.215297667664532,0.180465410448814,0.30854597687526,0.269985178817564,0.260205587349238
8101,0.252261005119816,0.215110550145591,0.180785323193689,0.308345732367109,0.269780280140508,0.259703296523429
8151,0.252527611656296,0.215011136471634,0.181182295969359,0.30830720504705,0.269775048768829,0.259960342665211
8201,0.252708731528659,0.214843566212872,0.181590654469777,0.308417304299278,0.269848299738008,0.260206867020443
8251,0.252844517709647,0.214733051890455,0.181920134892502,0.308451282758292,0.269899410224264,0.260290666449762
8301,0.252902433049184,0.214450794554169,0.181927727227923,0.30844569274366,0.269860131525676,0.260198967543212
8351,0.252948233135807,0.214269483439456,0.182145919185087,0.30835216143205,0.26976655459777,0.260392507215126
8401,0.25294155192506,0.214054528096956,0.182149321987991,0.308202080038784,0.269673321375244,0.260609605547871
8451,0.253120510164647,0.213932954171717,0.182612020289928,0.308154807795212,0.269592751847411,0.260922245154018
8501,0.253359377004276,0.21380963225077,0.182852310645408,0.308248689104286,0.269655444202233,0.261122914113501
8551,0.253686479697371,0.213724275994409,0.183328403859637,0.308210011749371,0.269642153488405,0.261368744306727
8601,0.253942407694003,0.213579592937889,0.183527895008752,0.308137032630651,0.269559793823244,0.261426933161937
8651,0.254054252344967,0.213498786220645,0.183778147981804,0.308177689528199,0.269598027877379,0.261561589302006
8701,0.254218338930621,0.213325853415376,0.18373235429547,0.308221638559761,0.269631259658065,0.261644728114983
8751,0.254393405248602,0.213206402236149,0.183784836649771,0.308212347557637,0.269576987263413,0.261449172351036
8801,0.254636061786856,0.213200348889401,0.184010073101152,0.308156205356611,0.269510398236652,0.261050730982151
8851,0.254801237259046,0.213101952925396,0.184015372560634,0.307950730958239,0.269295016885598,0.260655368836772
8901,0.254885403839889,0.213081413575471,0.183989452324695,0.30776853374991,0.269146128078549,0.260435698255482
8951,0.255130525268561,0.213145934234408,0.184007762416976,0.30766738937461,0.269065999939369,0.26048256638437
9001,0.255284241413454,0.213043505632789,0.18371489986256,0.307401613530816,0.268838677616808,0.260299535360649
9051,0.255200749497471,0.212921421420756,0.183337547603255,0.307165337156353,0.268729434281965,0.260234199869649
9101,0.254892750042562,0.212685292174982,0.182894685034714,0.306888158205424,0.268638398832534,0.260332136820946
9151,0.255100080005643,0.212770924356464,0.182976653586631,0.306899540156254,0.268755298967071,0.260841931551283
9201,0.255328228064999,0.212829665002658,0.18299849148738,0.307039722464276,0.26892857372254,0.261005519191557
9251,0.255370834488395,0.212716701056683,0.183074177646586,0.306957411878147,0.268877057645581,0.261066208637608
9301,0.255241313995485,0.212464110318434,0.182848263564684,0.306763802037424,0.26875208965676,0.260856892619613
9351,0.255237920046041,0.21230035991723,0.182905244746206,0.306668726125392,0.268698950623684,0.26086242030241
9401,0.255286258001649,0.212126429535389,0.18286816455113,0.306699038877419,0.268753438697096,0.261019426774974
9451,0.255259586560465,0.211895686138199,0.182844925254982,0.306705322023065,0.26875577515878,0.26108027664095
9501,0.255222660115014,0.211744315494308,0.182822498276221,0.306581391701265,0.26868921223878,0.260751418312061
9551,0.255059240882896,0.211571376518036,0.182676709496076,0.306529402461507,0.26862994333819,0.260511525525356
9601,0.254837232207693,0.211351843360134,0.182484304653301,0.306565793615413,0.268616120397203,0.260520010658446
9651,0.254669450163249,0.211052147624558,0.182028182622515,0.306352102903654,0.268449105379072,0.260198844474231
9701,0.254505037567074,0.21092029634623,0.181808723580913,0.306141223452171,0.268358184057787,0.259878152934882
9751,0.254419860925192,0.210840338154122,0.181749403191961,0.305837263707842,0.268122013489834,0.259634059210365
9801,0.254341526554553,0.21071985988286,0.181449679719937,0.305787527524765,0.26810373333012,0.259659055102293
9851,0.254231204685169,0.210533267318001,0.181349962071306,0.305663828425478,0.268060841871281,0.259677262995751
9901,0.253936186335792,0.210339020326392,0.181006630840064,0.305592900780087,0.268029140428434,0.259264751481059
9951,0.253567619671741,0.210023909581954,0.180546196542887,0.305277683170304,0.26783472374159,0.258845934939825


==> data/data_exp3.csv <==
samples,GSR-O-1,GSR-O-10,GSR-O-100,GSR-OH-1,GSR-OH-10,GSR-OH-100,Offline
201,0.691400081784272,0.542166988410281,0.489712516596763,0.72287682526837,0.607445346591433,0.527265619664202,0.503055270399477
401,0.63896796692199,0.490851154867331,0.446837666036732,0.686265760340762,0.552410221697545,0.437299371405506,0.405753014298343
601,0.608560780568401,0.459004837110015,0.409401754775296,0.665218914765584,0.517897222122042,0.388201250378914,0.354849061795489
801,0.586007450114832,0.441160407838542,0.385137079280089,0.649456146860097,0.491915177147063,0.353301950908575,0.323844305032048
1001,0.570454938320573,0.431486710380745,0.378924263689877,0.63707684179933,0.473502225732812,0.338916536796417,0.316405630087793
1201,0.55839196106569,0.425059850773637,0.37139494368092,0.626687913075431,0.459756716946229,0.322586006337998,0.303730912592239
1401,0.548590193319754,0.417358009913645,0.358935894330281,0.617533411262068,0.447543814699282,0.310600227155784,0.28209456458029
1601,0.54029972557193,0.410620010049669,0.355410880930512,0.609456735333941,0.435361611591476,0.297051654743597,0.271354618061602
1801,0.532943299875823,0.401707733785925,0.347024468975097,0.602094542793041,0.423840760741988,0.282457048298889,0.259564451650079
2001,0.525549139299102,0.393764867640106,0.337698427118818,0.595044192062857,0.412152811548201,0.273782737401474,0.252793243641146
2201,0.51975154484796,0.387107696094932,0.329791593353176,0.588648705702545,0.401189227899286,0.269918918518197,0.249286134879093
2401,0.515411209040166,0.383314861711119,0.327827984169622,0.583079239398091,0.391292313476991,0.262740798820714,0.243151440626192
2601,0.511538575085293,0.380401035563986,0.326317737950104,0.577861523171066,0.383344994471516,0.262761781554926,0.245282650882254
2801,0.507796813185267,0.376464956621201,0.320270517124797,0.572894560013911,0.37555642463014,0.258440272366065,0.241262898835795
3001,0.504357708494081,0.373142483709293,0.319594253734427,0.568268721723603,0.368544001930519,0.256338144594104,0.240589910459362
3201,0.501054798202529,0.369354343960859,0.31733457512423,0.564039043962533,0.362117050707418,0.254041520259202,0.239218001539772
3401,0.497651606249603,0.365981911299165,0.316141619683808,0.55993540830049,0.356178237255115,0.252050012360508,0.235899846338145
3601,0.494785595874709,0.365030974782651,0.319933188265964,0.555868387838437,0.350959673764504,0.252590137423075,0.236828150752395
3801,0.492146192301302,0.363684155610404,0.323401452145165,0.551976519057869,0.345616902575173,0.252751699304041,0.236475164756836
4001,0.489817143190923,0.363610716320148,0.326458451297838,0.548316950244593,0.341490352430349,0.253102779786125,0.236940041389752
4201,0.487012092062445,0.362677855611135,0.328958961067232,0.544658269056449,0.337909334786716,0.255174253480709,0.239990083921238
4401,0.484549550190555,0.361714064978802,0.327555655860708,0.541180437587037,0.333681106643543,0.254904688388241,0.239451313541781
4601,0.481965481432817,0.359644151998105,0.323938676294876,0.537579667455404,0.329196954775714,0.251534600645714,0.235484338157482
4801,0.479521501616089,0.35748821781402,0.322017087263729,0.534178807998001,0.324991012318495,0.250350772894617,0.234086472581582
5001,0.476788126547168,0.355410089992593,0.321716352749022,0.530894531942233,0.320946271256714,0.248767969651784,0.233123754514549
5201,0.474629779832577,0.354762675943782,0.324547528233143,0.527806182025936,0.3177473858412,0.246845839723595,0.227746818277762
5401,0.472516213901981,0.353062537500895,0.324173164524516,0.524807738956185,0.314283485083974,0.244932421511201,0.224873342500323
5601,0.470494561608151,0.351204714908632,0.322602483535355,0.521874757921093,0.311003709589968,0.243086204870053,0.221534822101981
5801,0.468542801178471,0.349682494092079,0.320984585038857,0.518856899205905,0.307928331338118,0.241007648908686,0.218240841933531
6001,0.466550053839431,0.347804782629929,0.330084724113927,0.515936813229997,0.304724080329283,0.238990067261048,0.215294154768257
6201,0.464535244382538,0.346277504227699,0.329140291859081,0.513168498170231,0.301911865939964,0.237784313738015,0.213049928232677
6401,0.462718350983901,0.34500596972164,0.327296841723882,0.510489992655733,0.29933792530401,0.237098449749199,0.210527043052584
6601,0.460643455581301,0.343753789109287,0.327207312906014,0.50771679510765,0.296723277759075,0.237432486957974,0.209472004414321
6801,0.458572211651087,0.342293190999793,0.325833197816845,0.505021276704236,0.294176277178186,0.236638736197128,0.208103687256985
7001,0.456661706468811,0.341087302163174,0.324284456007268,0.502295558505211,0.291785819528642,0.234803225499785,0.207099822284684
7201,0.45488161056944,0.339982992151554,0.323740884126418,0.499623613197419,0.289462666746095,0.233590493244476,0.207008121047517
7401,0.453044880102816,0.338313794541862,0.321070682063391,0.497027461782216,0.287032628653216,0.231419427668612,0.205198891742773
7601,0.451478823548114,0.337700289743125,0.321267817374304,0.494476668555316,0.285043808881794,0.229727272680585,0.221699340989674
7801,0.450026405833598,0.337000631227668,0.321948804024838,0.492036155693226,0.283191710237586,0.227403282970309,0.220227686276703
8001,0.448695382479518,0.336291798183153,0.321323578481112,0.48965112508436,0.281463155963945,0.224238656918661,0.220249336329578
8201,0.447552827897268,0.336062154232852,0.322074395287237,0.487352871199027,0.279964440342914,0.222469406239278,0.2189539868344
8401,0.446351926756672,0.335341041597188,0.321416816679388,0.485112068766489,0.278582011311112,0.221875109946567,0.218582143178288
8601,0.44492417250418,0.334208570560748,0.320011076261013,0.482888398917216,0.277026131634849,0.221618988162223,0.218950957844615
8801,0.443409955135759,0.33322469994905,0.319385879347046,0.480624409999544,0.275557356959263,0.221621060836257,0.220052125822872
9001,0.44187689023717,0.332204280182915,0.318635311174926,0.478501977921649,0.274133920841906,0.220459826131989,0.21935776582838
9201,0.440314260756828,0.331139940440424,0.3175207276242,0.476460504311064,0.272873171489445,0.219620608691307,0.21929883403215
9401,0.438723622407199,0.330098210281844,0.316775912351887,0.474395417468029,0.271598480123366,0.21911552334166,0.218662998396755
9601,0.437182886871283,0.329167754875804,0.316080020325371,0.472372995780145,0.270354191700478,0.218517228725441,0.217148212052587
9801,0.435840931814638,0.328977282920922,0.316633110210085,0.470312481723515,0.2693795193515,0.218870396099187,0.217741709546246
10001,0.434576489863948,0.328611798698702,0.316620876868411,0.468316905610774,0.268497630490675,0.218388116267815,0.217709510328839
10201,0.433400839150199,0.328109533981389,0.316565162783533,0.466301135672494,0.267496668802853,0.218171365806947,0.217368985362906
10401,0.432207394827305,0.327117271246432,0.315564020635407,0.464297609158625,0.266259116683153,0.21716857253062,0.215338905200866
10601,0.430997933464525,0.326411491577093,0.315838977711442,0.462408889343793,0.265478701303402,0.224415028832572,0.215762600516918
10801,0.42965490091232,0.325829688774168,0.316506393571707,0.4604469351454,0.264656959227649,0.234243691244026,0.216964821721664
11001,0.428304732259813,0.325226438206664,0.316766577838002,0.458511626375741,0.263716800959561,0.233776698406665,0.216682707891687
11201,0.427050747746646,0.325329533467862,0.317572255159968,0.45665604195815,0.263253146731271,0.234299212385208,0.217818780885583
11401,0.425850149743367,0.325088824093366,0.31709144775116,0.454857685025966,0.262780263903556,0.234315232966034,0.218327181407653
11601,0.424718259385572,0.324586677732567,0.316255001692779,0.453082714402334,0.262014717392883,0.233483328079789,0.217612950793609
11801,0.423526698491637,0.324203688063061,0.316355319322674,0.451279307827121,0.26141743809756,0.232772782368521,0.216450036075235
12001,0.422294071095494,0.323470313099267,0.315457551669631,0.449529312980862,0.260689031134575,0.232113372425918,0.216320324501597
12201,0.421086294338232,0.322786277729165,0.314822551178502,0.447877323014755,0.260026906744684,0.231821181485551,0.217754966185316
12401,0.419882054329857,0.322277628047936,0.314990220976054,0.446203897441265,0.259465510675274,0.231548280860677,0.217726644461852
12601,0.418854360597579,0.322159567458089,0.314842095613546,0.44459345861134,0.258998011104411,0.23124037330272,0.216427940350155
12801,0.417867513091633,0.321587028012399,0.313679893937714,0.442972061220796,0.25837228506676,0.230294071671544,0.213561513016703
13001,0.416737768240296,0.320865814270929,0.312954298958269,0.441348136985956,0.257674664753653,0.229344158308812,0.209704126595869
13201,0.415732878849462,0.320375947131597,0.313174172405187,0.439753535641915,0.257246467238045,0.228882010535783,0.208349425112149
13401,0.414676258533662,0.319955590903512,0.313399061665762,0.438247365607685,0.256904538948906,0.228333611947248,0.207574087769429
13601,0.413691208254076,0.319745402697772,0.313684870178957,0.436787230183396,0.256706431183947,0.227953007052135,0.207282214804462
13801,0.412682236295156,0.319291175623398,0.313260833255995,0.435367026356514,0.256417247916362,0.227650567336486,0.206650640876798
14001,0.411726585625471,0.319044404011707,0.313149420479316,0.433973534335113,0.256100275776425,0.227506049177137,0.205751641751696
14201,0.410690547067181,0.31868915636009,0.312993656404473,0.432570910412366,0.255707400403873,0.228219166022255,0.205221387395565
14401,0.409661236049122,0.318399001272523,0.313206646013167,0.431207024188811,0.255341551749139,0.229340783124435,0.204761678548771
14601,0.40867531384391,0.318009094795802,0.313314675124634,0.429896145572813,0.254898771980011,0.230126573210429,0.204039516690409
14801,0.407573327029869,0.317471420559116,0.313645723476381,0.42859737003291,0.254382899430077,0.230504032915212,0.204564115532571
15001,0.406614609750759,0.317204518764962,0.313619552243022,0.427366263308877,0.253985405219772,0.230055667137121,0.219382838336868
15201,0.405778265564012,0.317235759865271,0.31405820400984,0.426194133517279,0.253799077848822,0.229980493173912,0.218907704854177
15401,0.404888666861317,0.31704235089179,0.313905555315688,0.425022768270175,0.253416102917655,0.229115751443755,0.217658865921004
15601,0.403993108968914,0.316658740625844,0.313303040060615,0.423847341722042,0.25293574024582,0.227230042850581,0.216009043840807
15801,0.403207763394341,0.31654510460692,0.313465186738374,0.422747589294159,0.252606637141552,0.224750707909063,0.215862504171795
16001,0.40240859064897,0.316432647983415,0.313404386771806,0.421614874486153,0.252321845522082,0.22268423870871,0.215488125774185
16201,0.40159429327651,0.316349639488451,0.31381599998817,0.420430219987895,0.251879303214995,0.22077244992263,0.21398119727469
16401,0.400808172312668,0.316280982451328,0.3141336111804,0.419297474221026,0.251614051036682,0.21989187255724,0.210771234214063
16601,0.400080260298854,0.316479674996569,0.31455174720997,0.418219858489233,0.251517910284757,0.219305895920506,0.207703943410672
16801,0.399282900759272,0.316268190548928,0.314360607957969,0.417073901351898,0.251183079064005,0.218412324571968,0.205641817837186
17001,0.398592266928527,0.316133302523351,0.313930339767069,0.415974306606267,0.251008549502842,0.218117815830128,0.205048434587968
17201,0.397885330985555,0.316157278260644,0.313978484189622,0.414898155661897,0.250830183679655,0.217649802050472,0.204002453612767
17401,0.397189465646164,0.316316736540307,0.31454269347306,0.413841001071964,0.250803483309756,0.217728721563911,0.203851606479184
17601,0.396504067747323,0.316369224430554,0.314316135572944,0.412737345228021,0.250507358964353,0.217134774381633,0.202860737000144
17801,0.395804251450287,0.316305332601513,0.314360214289554,0.411647468217377,0.250417074943022,0.217068631163569,0.202391023945288
18001,0.395128923668978,0.316056651619605,0.313622574790446,0.410586015279318,0.250235262159878,0.216775696979989,0.201563433335051
18201,0.39445535846947,0.315780735959385,0.313006995115465,0.409519668954307,0.249842624639712,0.215942561697629,0.200328188381365
18401,0.393843347969074,0.315637284408899,0.312445265053845,0.408473462505333,0.2496674516162,0.215462718932078,0.199452854029049
18601,0.393173689255734,0.315168629350453,0.311882225197763,0.407402427718538,0.249392898921108,0.215157528487701,0.199264361541057
18801,0.392453552024509,0.314768273129346,0.311787796383033,0.406382540248366,0.249195034991266,0.214889930922072,0.215894889417403
19001,0.391750118058348,0.314559683809033,0.31166334956467,0.405378361018906,0.249074155137303,0.214590825935061,0.216240724367952
19201,0.391131238505504,0.314500251172256,0.31188081129473,0.404403580517361,0.248939979491393,0.214317245203721,0.215396119795251
19401,0.390560527920995,0.314378647733591,0.31194715911174,0.403453592523714,0.248751211285826,0.213952343262892,0.21501248016462
19601,0.389891283238666,0.314276700191846,0.31216124172604,0.40250427830894,0.248624980617051,0.213916588239551,0.214775303069054
19801,0.389264587483152,0.314356102598227,0.312860080127429,0.401511921211044,0.24850406462591,0.214107488800029,0.214253737230431
20001,0.388654578496044,0.314347088028089,0.313083945350676,0.400579993144495,0.248293907476255,0.226354312394215,0.213559136738873
20201,0.38809971963299,0.314377008446711,0.312763400502886,0.399682124238829,0.248178489270975,0.230428591471442,0.213769763559164
20401,0.387574400729058,0.314304335987629,0.312406560627348,0.398812254921067,0.248025298789633,0.230119685412938,0.212603348647783
20601,0.387060098006373,0.314215872286954,0.312192422877748,0.397950897507607,0.247844899445689,0.229775386436829,0.210654977588116
20801,0.386450537345497,0.314012096006226,0.311797486491088,0.397041396150883,0.247600332115042,0.229337144362172,0.207097589515979
21001,0.385855532753222,0.313761282190603,0.31145628135231,0.396194272351278,0.247390182137002,0.228832823342406,0.205081991540234
21201,0.385283095066188,0.313765085120077,0.311732211199471,0.395385466973252,0.247239872625977,0.228415365429171,0.203906542186969
21401,0.38470888287468,0.313718184560712,0.311813021113382,0.394563380970473,0.247168912400653,0.228087895164192,0.203144087075149
21601,0.384096197321301,0.31352545940055,0.311775573025538,0.393739579734458,0.24713054575927,0.22797123078172,0.202624956912759
21801,0.383568377972439,0.313659033380951,0.312342279246034,0.392946009586611,0.24709638625178,0.227708647937251,0.202108054175335
22001,0.383058050148126,0.313819760140754,0.312431400481298,0.392127935117918,0.246890934308568,0.227255681026399,0.201265747708054
22201,0.382571607307032,0.313851179724882,0.31206860801347,0.391297822169331,0.246634057831086,0.226671565692458,0.200427067423849
22401,0.382097353962675,0.313806193492552,0.311669063805968,0.390472029488102,0.246440820043702,0.226376274896742,0.199528432863309
22601,0.381610201294707,0.31369453197152,0.311317978583251,0.389666356819008,0.24621008336333,0.226023452787239,0.19890573313504
22801,0.381118791566343,0.313433590465656,0.310692201881055,0.388846914732178,0.246067593419861,0.22570583450304,0.199066947876949
23001,0.380643967156157,0.313385358185174,0.310708334954654,0.388095818684317,0.245870370533768,0.225409080739771,0.21574391713075
23201,0.380158793784852,0.313419770523902,0.310907820692964,0.387368492954871,0.245794020119035,0.225249558852668,0.21491614333246
23401,0.37968422234518,0.313433530150147,0.310645998874068,0.386626971973239,0.245650647574518,0.224847991629585,0.214166705839592
23601,0.379227412519151,0.313335460383044,0.310036830335201,0.38591538005233,0.245436412299153,0.223999461352906,0.213502661553284
23801,0.378812110938625,0.31320724846975,0.309293684115834,0.385255624905576,0.245263234330222,0.222265899306208,0.212791541098715
24001,0.378347216934307,0.312968844584476,0.308524824818599,0.38455163548566,0.245079038877638,0.220077948365013,0.212765940015021
24201,0.377895309461367,0.312711643323565,0.308009696290242,0.383860888705191,0.244936436836322,0.218619961617986,0.212695403802364
24401,0.377426939971715,0.312461723074576,0.307407756944957,0.383183018472202,0.244778742126572,0.216977563461279,0.211255660098862
24601,0.376967323524279,0.312199693694264,0.307127257347757,0.382520839252416,0.244553279265935,0.215732110176916,0.210431900957258
24801,0.376519558249954,0.312089775139647,0.307440320442832,0.381857604396637,0.244437297341716,0.21501760360357,0.210146090979723
25001,0.37605078244713,0.312005525514609,0.307876872227368,0.381186260362784,0.244287823930734,0.214300389493898,0.210397633534724
25201,0.375595626824765,0.311918837343214,0.308092696180188,0.3805647744198,0.244292867299374,0.214368827634242,0.210062841227714
25401,0.375085190029739,0.311728090403957,0.307517154180134,0.379915560569035,0.244177764391846,0.214086700652414,0.210321726207845
25601,0.374566738062783,0.311435084856945,0.306995896672269,0.379260802348786,0.243973885282741,0.213382680237619,0.210779079432786
25801,0.374123454007606,0.311370865984376,0.30665926904098,0.378610773235608,0.24384380424536,0.212692523606158,0.211074150257325
26001,0.37372283932833,0.31129800328422,0.306525271888457,0.377983863294863,0.243842089315492,0.212625214612175,0.210760670045943
26201,0.373239721135574,0.311074046662296,0.306154994938718,0.37729214377188,0.243748352515926,0.212528302686383,0.210698716131575
26401,0.372803866920664,0.310907911763498,0.306054970800259,0.376665431582583,0.243763256295252,0.212510043180899,0.211023776440642
26601,0.372364281872857,0.310746485963618,0.306176243163874,0.376022078525206,0.243740262449434,0.212068517475884,0.211006269838691
26801,0.371954627792332,0.310667846998138,0.306436263740406,0.375403214846946,0.243642991183923,0.211731197897873,0.21073871462031
27001,0.371518229497869,0.310533616803084,0.306721762813776,0.37474372956543,0.243514775934284,0.21104902756716,0.210090986630206
27201,0.37108542234972,0.310407426805532,0.307322640189782,0.374079658342459,0.243303230451587,0.21057496282749,0.207340511190826
27401,0.37062930605562,0.310358181960091,0.307693471445393,0.373398753475668,0.243096219378313,0.217707333338193,0.205555353560409
27601,0.370249332748741,0.310389328188947,0.308107292784003,0.372761420176312,0.242891488253366,0.226717704803335,0.205094311231771
27801,0.369900562171785,0.310512635655356,0.308349115298372,0.372167993776684,0.242813770039867,0.226540029893346,0.205085087178554
28001,0.369562499410832,0.310645191208469,0.308347115207988,0.371589667375315,0.242891489364644,0.226340875991512,0.205294483232486
28201,0.369211418058274,0.310584476990829,0.307846087004133,0.371018098566016,0.242967398998677,0.22614173191976,0.204769353232882
28401,0.368822793424166,0.310369542449556,0.307503059092641,0.370449340235765,0.243004433771898,0.225395716815811,0.204197948963511
28601,0.368451988795454,0.310270525295526,0.307345467331722,0.369874397838933,0.243001464941236,0.224504246365642,0.203352161547952
28801,0.368095773769047,0.310047882794942,0.306527087953928,0.36930535717619,0.243056173814314,0.22416140159087,0.205816635428021
29001,0.367710935389768,0.309716056190523,0.306168892412708,0.368721302946921,0.242984765461513,0.223861348433198,0.206830138360136
29201,0.367309977775314,0.309478349154967,0.306113948943952,0.368089015888998,0.242886508802143,0.223574526168815,0.206231220518096
29401,0.366941105371106,0.309242026452324,0.306058681040137,0.367489902271121,0.242812257022577,0.223271597885214,0.205172690111874
29601,0.366571401346323,0.30911838299516,0.305878744583955,0.366888787624746,0.242833560613252,0.223269051028513,0.203942816969162
29801,0.366190633940755,0.308986088256032,0.30570958354105,0.366310277561405,0.242791096093074,0.223122336489945,0.201034435438562
30001,0.365827754729923,0.308813750879512,0.305466876796656,0.365760733958292,0.242755917181759,0.222857702911797,0.199069273781658
30201,0.365439900741608,0.308518661606829,0.305234783102545,0.365206796338441,0.242566769456962,0.222241736663239,0.19727174194022
30401,0.365065599580049,0.308214720678173,0.305187355881373,0.364655885124969,0.242341387278517,0.22169753776533,0.196048018094669
30601,0.364662393352875,0.307866076893219,0.304799158965888,0.364099691952532,0.242127592550592,0.221313006610212,0.195027190997838
30801,0.36428426541325,0.307606415274467,0.304588972360558,0.363569869783657,0.241905524500065,0.220221288871143,0.19439980653569
31001,0.363892895579712,0.307400286817153,0.304560139851947,0.363029621013445,0.241723232913519,0.218861172766172,0.193694358097806
31201,0.363439105362174,0.307135568849184,0.304360895709158,0.362442558200512,0.241389995007574,0.216006833595353,0.192465148436088
31401,0.363064594149533,0.306998050901011,0.304410594898993,0.361910611182051,0.241162145259601,0.214230118639579,0.191629887574393
31601,0.362728752680451,0.306975973709426,0.304633649924631,0.3613762352747,0.240963038959753,0.21291249826614,0.191317828022722
31801,0.362371006642988,0.306891700259897,0.304570540538708,0.3608592184544,0.240883984495639,0.212508865680299,0.206734578409436
32001,0.362003567021754,0.306781239270265,0.304263055439735,0.360334487089545,0.240706661940879,0.211555668608535,0.205754745042599
32201,0.361660327106119,0.306650754441772,0.303803295011781,0.359801492725854,0.240470791641432,0.210236375897554,0.204739734975005
32401,0.361350121802558,0.306639406212497,0.3038392256731,0.359278349987428,0.240250187315195,0.209754182519869,0.204059768404957
32601,0.361040770941802,0.306626996070667,0.303888699387253,0.358769588945339,0.240114654651415,0.209674696430957,0.203649528151348
32801,0.360711510044379,0.306646503967208,0.304002770085094,0.358228291259761,0.239930977896646,0.209204959911204,0.203196879751376
33001,0.360438525701635,0.30675341997685,0.304257951468186,0.357713810406956,0.23972689801423,0.208839693766072,0.202918606044128
33201,0.360173845963114,0.306823404914965,0.304388853410716,0.35722025826343,0.239581312235404,0.208380567171901,0.202520520049681
33401,0.359861753524271,0.306721415910293,0.304359796790653,0.356709638741851,0.239320481229358,0.207810863882726,0.202382314212937
33601,0.359603729567657,0.306808830195988,0.304641170074128,0.356223463093526,0.23926551326282,0.207503102480781,0.201964955158147
33801,0.359309129439539,0.30673867500925,0.304504551978076,0.35571664639291,0.239185588347852,0.207020407121281,0.201422766322069
34001,0.359052097008871,0.306724140211604,0.304466923903533,0.355252459060661,0.239155807063484,0.206680322469318,0.201817788670995
34201,0.358787312874745,0.306622478145361,0.304448295405253,0.354779882214737,0.239028828448151,0.206176015363789,0.202027180533953
34401,0.358535889840294,0.306687687289989,0.30471496831529,0.354336565247303,0.238931148875223,0.205981920893074,0.20173015508176
34601,0.358283490113555,0.306695959024919,0.304619029034243,0.353862020106261,0.23874051204848,0.205739808024103,0.200974409474373
34801,0.358008587279318,0.306673357953764,0.304676822852728,0.353364632842032,0.238570721851221,0.218594216788252,0.201097980041111
35001,0.357780916988416,0.30673784626489,0.304711357765002,0.352909947514491,0.238521555103842,0.221389873756391,0.201332834649643
35201,0.357515321689673,0.306672065713626,0.304496378561207,0.352422263867991,0.238360215232649,0.220638459529876,0.200984225410606
35401,0.35725656278049,0.306668776738484,0.304506501130712,0.351959804297609,0.238316840438342,0.22054225383515,0.201259810211281
35601,0.357005323047639,0.306648792435943,0.304391405874429,0.351504659430402,0.238263922554339,0.220205294595679,0.20119240766268
35801,0.356773559409394,0.306584201185482,0.304301289360428,0.351062490526688,0.238096683624254,0.219538519538743,0.200903860693408
36001,0.356525505288791,0.306518700035632,0.304147240987675,0.350592010610794,0.23790530469442,0.218906024600884,0.200545957179329
36201,0.35627170495256,0.306389165552559,0.303961220601437,0.350134809332738,0.237758287467926,0.218551448088064,0.200032100384464
36401,0.356008854739453,0.306246654044597,0.303585794323736,0.34968061037232,0.237620454617698,0.218292578989172,0.199410351231945
36601,0.355745787147278,0.306067679598217,0.303148124060573,0.349213907911217,0.237469922116123,0.21816668737883,0.200913805135286
36801,0.355504739695552,0.305882949348432,0.302843669183163,0.348763805525599,0.237238941868737,0.217879590870604,0.202362688303943
37001,0.355204462499303,0.30563932076233,0.302478134085292,0.348269528848365,0.237000563712571,0.217628375925153,0.201781670162141
37201,0.354951558226157,0.305508629115444,0.302467667161035,0.347800629504845,0.236842453762307,0.217437140481392,0.200875865595358
37401,0.354709478338749,0.305423371216426,0.302435112015099,0.347328312996589,0.236672902009522,0.217138289570941,0.198352831844886
37601,0.354508837349072,0.30532310469885,0.302194461209603,0.346911061563445,0.236597030825507,0.216871098528426,0.195897400547343
37801,0.354204483786209,0.305021570707742,0.301704793071592,0.346405578500183,0.236352713430801,0.216044484065695,0.194038376467472
38001,0.353950484047175,0.30484780074648,0.30135306316229,0.345929574285624,0.236174276105045,0.215259418030616,0.1930387319994
38201,0.353721465183764,0.30465854112067,0.300942614337821,0.34546857810395,0.236041637973774,0.214463774097679,0.192289944085715
38401,0.353484218379883,0.30451553041708,0.300689454342612,0.345016196585166,0.235886533748106,0.212842319336695,0.191604909103951
38601,0.35323490287005,0.30430680106394,0.300416380998173,0.344546380433483,0.235746938856133,0.211185627252201,0.190976582483273
38801,0.35297537616352,0.304097555343816,0.30025214523242,0.344083790960154,0.235574388321673,0.210038937498993,0.190466975212183
39001,0.352734482936474,0.303983553531134,0.300355215444407,0.343619356293831,0.235384654306561,0.209211463171445,0.189998574138991
39201,0.352501981498133,0.303921653720276,0.300618693873718,0.343189135681137,0.235300928318203,0.20870020153495,0.189534031269451
39401,0.352194777727338,0.303630734226,0.300440724813961,0.342730583027219,0.235226306334062,0.208303021724759,0.189143328210991
39601,0.351905272878382,0.303436902232756,0.300264711299719,0.342280432458178,0.235070322358485,0.207633027625116,0.20397539068063
39801,0.351632289949275,0.303281515192521,0.300230229270636,0.341868363435436,0.235059625637247,0.207450876801444,0.204682537279773
40001,0.351365601476226,0.30313131009644,0.300159023505862,0.34146611097688,0.234969549232332,0.207071462124963,0.203652119905289
40201,0.35107806935133,0.30295313302465,0.299896080548793,0.341016218366708,0.234803710558221,0.206527592621594,0.202731833453388
40401,0.3508030924989,0.302875889647724,0.300101624098256,0.340597103149222,0.234709062492658,0.206170188774531,0.202018571210355
40601,0.350557427482572,0.302834175314962,0.300141198107024,0.34020350896645,0.234611801374918,0.205867533548989,0.201569347583891
40801,0.350329110107299,0.302886578494753,0.30052964371665,0.339792607772203,0.234587443840668,0.205772935024829,0.201689836343023
41001,0.350104666189493,0.302908044337024,0.300753744541519,0.339395109192312,0.234573115655203,0.205672941794187,0.201449597594667
41201,0.349920515920183,0.303021483652512,0.301071692811033,0.33902716645942,0.234630050261171,0.205622094353005,0.201025927788508
41401,0.349715478529385,0.303043761914037,0.301032179794508,0.338642171394171,0.234570529721488,0.205229873888005,0.200344314767028
41601,0.349523965824977,0.303040787136877,0.30099235674032,0.338270034284358,0.234542268426682,0.204956825203817,0.200705434632526
41801,0.34929965919298,0.302941908123393,0.300824008584629,0.337871091418612,0.234463358961293,0.20467580372415,0.201660846038138
42001,0.34907577222068,0.302830889369771,0.300638117173276,0.337486865932644,0.234418690221857,0.204447230790879,0.201708556498493
42201,0.348831222111425,0.302675019828645,0.300168714243924,0.337074776275749,0.234333754912349,0.204039891032075,0.200757557107065
42401,0.348613240437919,0.302547869030181,0.300017867133042,0.336680229426219,0.234263620720742,0.203644698604352,0.19980432159244
42601,0.3483994554231,0.302399137518517,0.300026891886812,0.336302041346951,0.234169852610169,0.206962364622696,0.199104842062403
42801,0.34815224438333,0.302176971150649,0.299693939272593,0.335927138153242,0.23401544378299,0.220236342790668,0.19975368256336
43001,0.347931631562822,0.30205093535929,0.299506314397578,0.335562429386446,0.233849035430885,0.219823297596005,0.201208547721337
43201,0.347714191475646,0.301918531179387,0.299393590066349,0.335197924908557,0.233669748077844,0.219111973979978,0.200662222185454
43401,0.347488326850338,0.301767734043856,0.299362225561949,0.334831727124362,0.233506633025325,0.218523695151725,0.19957102217465
43601,0.347266231954061,0.301643977843136,0.299396523004123,0.334481394586873,0.233383184065868,0.218139579561632,0.197570872356411
43801,0.347036706818016,0.301517862011579,0.29938067143642,0.334124382219113,0.233301923877789,0.217928022497918,0.19430127417174
44001,0.346853119219528,0.301544395658184,0.299675408319664,0.333804756430525,0.233316943761381,0.217843745143187,0.193167607733656
44201,0.346658852490102,0.301486633877889,0.299556360171644,0.333470845010174,0.233287547546118,0.21756223060568,0.192199487003065
44401,0.346459249090389,0.301430620241887,0.299494422305798,0.33313382238287,0.233256417876215,0.217216537524544,0.19116414102798
44601,0.346282214823697,0.30139658200592,0.29943684639112,0.332808365253363,0.233223475759541,0.217056064686918,0.19044445052537
44801,0.346122443334653,0.301424250820384,0.299380282402446,0.3324860064593,0.233250988413796,0.216872273449505,0.189839115401212
45001,0.345948215510508,0.301355407716368,0.299114423654235,0.332176848056837,0.233223789727969,0.217049851066653,0.189324837398481
45201,0.345751391407109,0.301219154887773,0.298967102780443,0.331847404213944,0.2332155845341,0.216977973475325,0.189049929343295
45401,0.345561659545289,0.30107766122528,0.298811809880304,0.331537571982308,0.23322429332367,0.21671722002737,0.188675914802724
45601,0.345366041725112,0.300941243746367,0.298711483927756,0.331218085503436,0.233209514130752,0.216362032336762,0.188449209211527
45801,0.34515154762641,0.300848762742451,0.298669732464034,0.330891655168027,0.233213807523116,0.216054740853533,0.204208923824541
46001,0.344952733409816,0.300799147045627,0.298541976256878,0.330553349948194,0.233199517667429,0.215679584498826,0.203168181868411
46201,0.344736169245446,0.300633084238084,0.298155190221233,0.330213551889031,0.233162787234864,0.215177852233971,0.202284717157028
46401,0.344543973075251,0.300527020344073,0.298039918947059,0.329895270854037,0.233203710336662,0.214629295380573,0.20170871149176
46601,0.344326074559031,0.300309898400104,0.297662044305836,0.329555257433846,0.233191270397803,0.213781570602277,0.20103307828993
46801,0.344095558685337,0.300083814666141,0.297423124841813,0.329208396020931,0.233185836661179,0.213010081535867,0.200766927611737
47001,0.343876094594348,0.29990539984106,0.297273254145744,0.328860399825334,0.233206752564483,0.211769188932853,0.200442397145386
47201,0.343632382763733,0.29969212390709,0.29709804299636,0.32849151597189,0.233244291425337,0.210170951800622,0.20017447601506
47401,0.343411431147526,0.299593725659067,0.2971449158135,0.328122017736181,0.2332377808405,0.209192272546651,0.200138373989461
47601,0.34317720763433,0.299482208571046,0.297171718662196,0.327751108204186,0.233231388741637,0.208546478236745,0.200369479867753
47801,0.342968911908967,0.299396264619012,0.297333938752315,0.327389975944797,0.233285745700303,0.208050076924116,0.200622567680472
48001,0.342766848174303,0.299324198321951,0.297307568013178,0.327041082686496,0.233327266217587,0.207644275462295,0.200515498077023
48201,0.34257484241436,0.299243711112722,0.29742302723624,0.326686704501969,0.23336327334491,0.207253965289816,0.199590750223858
48401,0.342394462398258,0.299226862463555,0.297618088167793,0.326347642769844,0.233365490756546,0.206782869017822,0.199010200796031
48601,0.342213153657314,0.299204759716213,0.297858049414823,0.326025234442015,0.233375369468574,0.206427544004858,0.20061359571766
48801,0.342015984129168,0.29916775506666,0.297922964320645,0.325696737617953,0.233357416967827,0.206124451000026,0.201420910517032
49001,0.341787488247169,0.29900232248625,0.297817079995121,0.325326073063686,0.233252581934647,0.205699971746534,0.200674867851156
49201,0.34160830507959,0.298978955927332,0.298073010815425,0.324985685072907,0.233258595301962,0.205575776384638,0.199236081904099
49401,0.341447103744391,0.299005366073234,0.298320651089511,0.324653142921176,0.233287651461302,0.205470251020769,0.195660047804365
49601,0.341259299498587,0.298974503626952,0.298431914685206,0.324310206180786,0.233311202587282,0.205368706749462,0.19396304126376
49801,0.341063312922695,0.29891332448698,0.298340917973986,0.323967389269901,0.233346763663487,0.205161362181087,0.192866428194935


==> data/data_exp_real.csv <==
samples,fin_data,OnST,OnST-H
20,0.282486053352342,0.0520070408538885,0.0526711483131979
21,0.305023542631516,0.047655341300325,0.0472721668277306
22,0.332967241082952,0.0458622122501055,0.0443664697186925
23,0.352364203748094,0.0472743086217199,0.0446425618690304
24,0.447251241017884,0.0519271318375325,0.0483084394034592
25,0.448970649627664,0.0590227135667005,0.0548400318814539
26,0.50743289715547,0.0690594518043959,0.0651696018232005
27,0.506182630292257,0.0740633270182232,0.0742886658657808
28,0.519681656663469,0.0836793767613012,0.0843004304582126
29,0.633790613899282,0.0988191476898551,0.0997215577524957
30,0.594822990245513,0.118706314085559,0.119776761991388
31,0.666707526117073,0.135483845848432,0.136625570298441
32,0.66956802909031,0.130263489028409,0.131170916597522
33,0.820898238303444,0.11527890500205,0.117746899585727
34,0.955484073084572,0.0925720704613412,0.0956254088621537
35,1.11252651922039,0.0855700537156921,0.0906371640651487
36,1.1358251975598,0.0501873182484028,0.0551914004781855
37,1.10683017777886,0.023992626493893,0.0261347308909233
38,0.98058893781187,0.0282206879480841,0.0307826897984368
39,0.89624608450913,0.0281548794969547,0.031282731421432
40,0.895558341733927,0.0242903080419926,0.0276125037546576
41,0.931238906894761,0.0207253664091877,0.0240342918635548
42,1.02986308754827,0.017756148723658,0.0207988159558929
43,0.764614602302484,0.0168051185754828,0.0197592573105652
44,0.796270572458827,0.0148901554843752,0.0169232930807659
45,0.851207661814792,0.0143516410897694,0.015725534529201
46,0.839186853163091,0.0142883094359775,0.0154335351999361
47,0.813469202571486,0.0141537992761751,0.0151506617529509
48,0.800571661367267,0.0140865553030629,0.0148593107759119
49,0.749025704240006,0.0140196796524673,0.0145909797160145
50,0.701362370122441,0.0136675235787112,0.0141315657893543
51,0.696681214607976,0.0131947275826156,0.0135713626572364
52,0.705173513484819,0.0120708552339523,0.0124935859216346
53,0.630898169862999,0.0108040621211222,0.0112932291213732
54,0.663280978844102,0.00952433786326892,0.00996104889880788
55,0.608432090180327,0.00833731606268479,0.00873490420389955
56,0.477140942481864,0.00734012712189444,0.00765899075011338
57,0.305684403673534,0.00642871167979266,0.00661963054259821
58,0.364253671384035,0.00566867840086194,0.00569974338509231
59,0.338060090012275,0.00493143623651245,0.00482000667759124
60,0.27371123398089,0.00433409823368193,0.00407433247983276
61,0.283192439661216,0.00381323118230569,0.00343111257908161
62,0.344465052759924,0.00336163887961009,0.00291992800707784
63,0.337641445032202,0.00299993996445865,0.00255207495455547
64,0.403184881753079,0.00273394183358377,0.00228760679853119
65,0.413643675655122,0.00251229758153342,0.0020889009913888
66,0.392456852633885,0.00230712050343715,0.00187618557018543
67,0.378149027473025,0.00213070315793798,0.00168585365596204
68,0.352910639816333,0.00198302673290022,0.00150983943270111
69,0.341424961727593,0.00186331067822457,0.00134846111469697
70,0.398500260645466,0.00178703344449353,0.00124537144436968
71,0.438784118543932,0.00172415940513011,0.00119008146259576
72,0.402062474460953,0.00167874229744642,0.00115043088116372
73,0.359135668374413,0.0016375487026947,0.00111197553909735
74,0.358703075416194,0.00161033079605972,0.00107429025532625
75,0.344379836816463,0.00158127159031659,0.00103980472808625
76,0.372611817497734,0.00156038829480685,0.00101753188277991
77,0.366549452944396,0.00153903864339816,0.0010030141110963
78,0.344607708862174,0.00152903296639306,0.00100438331557486
79,0.334429192535183,0.00153146670725873,0.00101640490739878
80,0.374304676552076,0.0015371299989424,0.00102734689249197
81,0.373301700489913,0.00152599270057486,0.00104914079278963
82,0.366596049534405,0.00151512190076115,0.00106430939483969
83,0.316824103486298,0.00149787191529257,0.00106796254517641
84,0.3122417069362,0.00148891598169427,0.00106959227304047
85,0.324252780682434,0.00147365724829346,0.00107224602391591
86,0.303753105832289,0.00145857776674415,0.00108017218898758
87,0.327184456287395,0.00143608666381275,0.0010784243231356
88,0.340390785797749,0.00141557273817475,0.00108400152258818
89,0.264697197127469,0.00138724123225117,0.00110432770123783
90,0.237844754041872,0.00135728299288715,0.00111076728482933
91,0.269598023051762,0.00132537404041984,0.00110286221591469
92,0.237494769958943,0.00131442611690984,0.0011054601847519
93,0.210487524874476,0.0013099780458915,0.00110969644065917
94,0.244567184314219,0.00130125961981863,0.00110874094057761
95,0.244481883853831,0.001308589256566,0.00111391491122165
96,0.234727632333517,0.00130360868827073,0.00112917266955699
97,0.270414455625337,0.00130438320596916,0.00113923042714356
98,0.223907537856275,0.00131274893435193,0.00115898047883914
99,0.234933386795595,0.00131866222704836,0.00116597528552057
100,0.255743301571478,0.00132355005721419,0.0011907534985433
101,0.248014480758786,0.00132099782848655,0.00124029251652996
102,0.293574549241417,0.00131604230151988,0.00130978665924211
103,0.295794952099376,0.00131077922535807,0.00138465209951721
104,0.331979051434439,0.00131768902754352,0.00147176953898399
105,0.338822356862819,0.0013275261738311,0.00156705119075047
106,0.405556644662093,0.00134563492818174,0.00166217523682037
107,0.415503101632711,0.00136231811568512,0.00175724124134292
108,0.43950159767434,0.00137885459940417,0.00185583442355371
109,0.427613724505407,0.0013847849407172,0.00194080429559841
110,0.426092994683268,0.00138634027304383,0.00201145930646993
111,0.391331998834891,0.00137606252251737,0.00206904623344773
112,0.389245212021983,0.00137567080599185,0.00210826404985768
113,0.373293992964377,0.00138339496051469,0.00218400512313059
114,0.378344415982752,0.00137886234404275,0.00223451060174937
115,0.386489117142795,0.0013689350710962,0.00228148056012386
116,0.385723588625329,0.00136052653473122,0.00233966944280984
117,0.400013951107632,0.00135597410883128,0.00241380908462729
118,0.361094049640028,0.00136288093004052,0.00249689555414326
119,0.368673052386362,0.00136699834295565,0.00255308641272774
120,0.377397538835584,0.00138360809498852,0.00262935482328313
121,0.366442958472832,0.00141957677063349,0.00274147237427243
122,0.374884446697333,0.00146260790629634,0.00285050206219003
123,0.393727537331211,0.00150643093523371,0.00294141243179212
124,0.400308088565699,0.00155418922317567,0.00305196807136569
125,0.415918908223011,0.00159465934914414,0.00313419715610535
126,0.407826337222633,0.00163447841997685,0.00321108726422881
127,0.388869188044123,0.00168103761143173,0.00328869174377859
128,0.388087851712198,0.00171203067592393,0.0033424169132946
129,0.351033458404263,0.00175241984210836,0.00340533323846915
130,0.344816557402153,0.00177958050020906,0.00344027226390536
131,0.315659245363725,0.00179000217871696,0.00345136560749701
132,0.27750505637168,0.0017592133944046,0.00339032590848663
133,0.325251901118107,0.00173195221070681,0.00334548714794289
134,0.314583266314564,0.00175003322488434,0.00338271000685478
135,0.32882314080215,0.0017690499898768,0.00342729258696093
136,0.350348211948021,0.00179965609541207,0.00348941871995615
137,0.33600222936174,0.00182244265184167,0.00353278139797781
138,0.347986901243975,0.00183946320343603,0.00357555202888989
139,0.365516135887715,0.00186108738156204,0.00362303557484185
140,0.360930099183619,0.00191458264060263,0.00372303878486519
141,0.363141146936462,0.00196421262820088,0.0038137967752151
142,0.324617418739654,0.00202576948668382,0.00390799878360549
143,0.314230499365519,0.00206234194567241,0.00395934459064908
144,0.331856077559223,0.00209893840831428,0.00401082668769205
145,0.279713348417632,0.00212936527814375,0.00406021671369083
146,0.297027688807676,0.00211973471888618,0.00405425231777918
147,0.288706478037804,0.00213385791541218,0.00408517067222645
148,0.290907163388681,0.0021518503694196,0.00412048131301213
149,0.259767335971065,0.00217839269603212,0.00416042686895635
150,0.28487326436556,0.00218211283522401,0.00416729336094265
151,0.206494292033875,0.00223164428603073,0.00422916549003536
152,0.205016379912266,0.00226233811641235,0.00427587359728614
153,0.207374011943687,0.00227293146830083,0.00431426317978045
154,0.195115247890897,0.00228395289256791,0.00437521577688893
155,0.210919296000745,0.002301963039235,0.00444742637294183
156,0.21186232531046,0.00232315960568305,0.00452185095661514
157,0.211812518021042,0.0023447794099768,0.00459921699124387
158,0.217666812604606,0.00237081119728164,0.00468307567752611
159,0.271463314067721,0.00240367196272336,0.0047779572794282
160,0.268189920717603,0.00244526855264926,0.00487784615631244
161,0.188161100085889,0.00249684894726072,0.00499467749377842
162,0.209948263036405,0.002534288042954,0.00509918930230143
163,0.22723316930351,0.00258179562141611,0.0052163723578524
164,0.220430459037909,0.00263779261565765,0.00534650486925965
165,0.232857875387564,0.00268974661759045,0.00547821925179778
166,0.272343624294342,0.00273390220031421,0.00559729068564347
167,0.273872252980737,0.00277158104557272,0.00569849892734938
168,0.25684071447067,0.00281255693676339,0.00580607318493456
169,0.255627440891009,0.00286050759651579,0.00592318246604494
170,0.278995160167636,0.00291053579412916,0.00604187589428703
171,0.297052354105992,0.00297674953476686,0.00618594929601524
172,0.310214063341499,0.00304718421363739,0.00633247091850359
173,0.310221626005587,0.00309997354808079,0.00643971763011225
174,0.316167546597028,0.0031575650814454,0.0065545326137229
175,0.317321466954117,0.00321559271225717,0.00665819016996467
176,0.292525964808954,0.0032826062863511,0.00677251412556823
177,0.273881015533188,0.00335203104326414,0.00689383517016712
178,0.289823000291982,0.00341859135068941,0.00701305283698812
179,0.309622403742423,0.00349106191034179,0.00713295772144284
180,0.302067780758981,0.00358345761231206,0.00726980823860102
181,0.278313788962615,0.00367291004840615,0.00738016388012054
182,0.246042463124584,0.00377245062350139,0.00751250505020985
183,0.204252873030671,0.00388227830987766,0.00766127229196917
184,0.212121154471907,0.00399151466859144,0.0078022427949742
185,0.172551009613546,0.00412077493609962,0.00796100737368212
186,0.200243377018285,0.00423913461789609,0.00810856549624748
187,0.218429343724555,0.00437688785420088,0.00827312913622874
188,0.259111787509019,0.00453028954614779,0.00846620021388015
189,0.291207125330041,0.00468234345235298,0.00864016353518902
190,0.293547719896966,0.00483264867853126,0.00878387441657704
191,0.28965527321265,0.0050049655310123,0.00895364936109252
192,0.308022802133534,0.00517933535345521,0.00912667978604917
193,0.334686186793024,0.00536644456488112,0.0093137912337378
194,0.345199060952654,0.0055621978826774,0.00950932711079299
195,0.353498736401841,0.00574375526799443,0.00968494854163211
196,0.333823433666699,0.00593384157417134,0.00987071019893811
197,0.313023917042676,0.0061194337393434,0.0100533161964397
198,0.32321817089115,0.00629439772734272,0.0102271590134093
199,0.291836303227662,0.00647609989860846,0.0104099767505125
200,0.244660745386051,0.00666798164614778,0.0106013260146419
201,0.246530537005985,0.00685730700845748,0.0107987893243847
202,0.253661763142792,0.00706299303715309,0.0110185799674967
203,0.283084303250406,0.00728134805792074,0.0112505278298507
204,0.279949199127341,0.0075221888137558,0.0114968008020376
205,0.294678699070757,0.00778897515087853,0.0117775012125277
206,0.313361964800469,0.00806931306272555,0.0120827089073191
207,0.321334252759792,0.00835485558618533,0.0123884425348469
208,0.353638100869425,0.00864624666199206,0.0127000261696681
209,0.373714370800849,0.00894816373774132,0.0130226022250606
210,0.408595095508678,0.00924673875642553,0.0133394638486006
211,0.4712291033944,0.00953333236141491,0.0136538729551759
212,0.443022477825317,0.00978418109863929,0.0139337072045511
213,0.449453109434424,0.0100128368126377,0.0142043870013309
214,0.444940131008962,0.0102447190677861,0.0144995493590208
215,0.463517058248143,0.0104436504438097,0.0147621104644726
216,0.456030514671678,0.0106325479225667,0.0150219419018673
217,0.452992630261019,0.0107993109573942,0.0152661581568957
218,0.412766850909598,0.0109811774933068,0.015568869437919
219,0.420184866729323,0.0111400156944806,0.0158649459941746
220,0.397495319895235,0.0113051068217104,0.0161745490323791
221,0.368336263792907,0.0114651137684339,0.0164898069737892
222,0.337476925075525,0.0116224524573001,0.0168080895557988
223,0.246807722234357,0.0117974466052068,0.0171695236480757
224,0.182139001752682,0.0119369377497136,0.0175119088436589
225,0.200723669534834,0.0120604100779973,0.0178664346115591
226,0.204720170405208,0.0122062717070982,0.0182773803329651
227,0.249449407826928,0.0123459143582614,0.0187009634239999
228,0.26576700812327,0.0124915681981496,0.019135373116857
229,0.237978398482553,0.0126320034648379,0.0195875082076223
230,0.24060304103808,0.0127698335182777,0.0200887887370954
231,0.230732326625832,0.0129055070451465,0.0206161731666184
232,0.179735347723179,0.0130275338650217,0.0211497847271576
233,0.0816256584554405,0.0131211888055241,0.0216633238284385
234,0.15197052050721,0.0132094215045486,0.0222234005582858
235,0.143594531059598,0.0133194003471725,0.022818265036919
236,0.122956957474678,0.0134310274802562,0.0234287736927512
237,0.18317496986434,0.0135456766854541,0.0240671945470945
238,0.215136756594324,0.0136836462143139,0.0247523309171101
239,0.254854895708172,0.0138307487190927,0.0254401553897182
240,0.262282401323759,0.0139708965075146,0.0261233630044476
241,0.304431143242885,0.0140933841315983,0.0268190237075126
242,0.308986576220806,0.0141920307449187,0.0275440657566742
243,0.360001076222614,0.0142331883424983,0.0282593169734322
244,0.306095618908531,0.0142309081447482,0.028948564041735
245,0.302180760909719,0.0141733270641371,0.0296158111742646
246,0.278963598148992,0.0141010098436167,0.0303130901156049
247,0.263738424963802,0.0139992794661627,0.0310017789193733
248,0.25173118340462,0.0138806111018081,0.0316887206616497
249,0.265947205738942,0.013762625973819,0.0323318845857878
250,0.258362496295796,0.0136640058973564,0.0329817766688179
251,0.250177889892778,0.0135795391369993,0.0336358515225611
252,0.183764879240709,0.0134989821047527,0.0342111113040983
253,0.239881730503797,0.0134086949731861,0.0346845988099948
254,0.214347234573289,0.0133388400115028,0.0351102926255262
255,0.224019068027865,0.0132556394386058,0.0354439089378571
256,0.239157064773898,0.0132044550410832,0.0357491337623969
257,0.284154333278048,0.0131611042969641,0.0360139265387311
258,0.293990052646938,0.0131213580210631,0.0362240433270888
259,0.315867241654948,0.0130749798290376,0.0363802298990704
260,0.33556725365843,0.0130017135710755,0.0363765755849166
261,0.231529946887429,0.0129394791133678,0.0363151580860878
262,0.202202580619272,0.0128726080879654,0.0362285632844143
263,0.137250133812917,0.0128138713660873,0.036110714167545
264,0.128174775242709,0.012779918226611,0.0360180653425921
265,0.127316565289729,0.0127537880566262,0.0359110009030324
266,0.141716156348416,0.0127343088865477,0.0357941611235843
267,0.105683854612493,0.0127151599197383,0.0356787165300185
268,0.0747086094113252,0.0126944932264134,0.0355781679387731
269,0.045575654704166,0.012662805284758,0.0354803147398576
270,0.0481517112480447,0.0126245664976118,0.035386349817228
271,0.0191440453271763,0.0125818518967934,0.0352766793084455
272,-0.0212341453151833,0.0125501928327805,0.0351846384434235
273,-0.0567772703444795,0.0125278394752479,0.0351096631925915
274,-0.121462301312012,0.0125285573921579,0.0350857626318368
275,-0.0123997421500651,0.0125457055384207,0.0350903283808263
276,0.000343261205263608,0.0125855035314288,0.0351148981100268
277,0.00554693019432391,0.0126446502303399,0.0351522387105296
278,0.0376407408706971,0.0127245998471167,0.0351991285338231
279,-0.0435302785604524,0.0128256313125231,0.0352570411728801
280,0.0433940217251384,0.0129519277068471,0.0353443730605733
281,0.0631793642211691,0.0131074972935232,0.035446723686228
282,0.0595675858012496,0.0132863675178443,0.0355579038911118
283,0.0920157920841787,0.0134877561133334,0.03568217361115
284,0.0671756843198581,0.0137078777134534,0.0358063511400526
285,0.0507738105345747,0.013956655957361,0.0359580565041409
286,0.0455022291471235,0.0142277136651852,0.0361202087288843
287,0.0417429299894468,0.0145243682444381,0.0362951940448045
288,0.0666823052632976,0.0148463577817892,0.0364754634133205
289,0.0918429500369901,0.0151951714255395,0.0366621696180929
290,0.117979427955631,0.0155659338429015,0.0368321444580497
291,0.0844077914967805,0.0159592843748347,0.0369687667197728
292,0.0770447408177981,0.0163712085384435,0.0371179769511918
293,0.102717983500211,0.0167936701010061,0.0372804666380354
294,0.117566395210118,0.0172154318730144,0.0374265926857049
295,0.109602851673672,0.0176468816507813,0.0375657229368942
296,0.120981318634213,0.0181019531875873,0.0377148019372757
297,0.164872718952255,0.0185898901118257,0.0378857992710586
298,0.181780857003507,0.0190916104122162,0.0380636492751144
299,0.224273187055582,0.0196000174385682,0.0382324686424956
300,0.236868112234814,0.0201028901305244,0.0383839563156041
301,0.263462031875061,0.0205959214727828,0.0385151790593273
302,0.262322378363013,0.0210910435430636,0.0386402337128558
303,0.226742167546074,0.0215869608297515,0.0387684044791635
304,0.214051533761369,0.0220861485313296,0.0389080993920303
305,0.219295460293346,0.0225884194335698,0.0390497178963712
306,0.224950574720856,0.0230977462989115,0.0391971020606721
307,0.242407987487629,0.0236123419012952,0.0393473262820851
308,0.226102416079759,0.0241230576746731,0.0394962239098161
309,0.253576612644408,0.0246278004253254,0.0396336113516568
310,0.277374249430051,0.0251245717644757,0.0397658307611067
311,0.293378119330382,0.0255945636571395,0.0398823161622635
312,0.292333584870609,0.0260233479491985,0.0399781695222324
313,0.305788855447305,0.0264076366992645,0.0400620357604363
314,0.316162728296153,0.0267388124574374,0.0401300243930306
315,0.331903838783232,0.0270176594458164,0.0401714535879134
316,0.295529972061288,0.0272388416427752,0.0401566274296906
317,0.263356234367701,0.0274179085526876,0.0400836250605205
318,0.285478066048849,0.0275791592906955,0.0400242974035398
319,0.262219677236256,0.0277170039750629,0.0399539603991572
320,0.265584906161132,0.0278323517537581,0.0398750555348007
321,0.249870032724681,0.0279206782676556,0.0397744301539375
322,0.230562323118804,0.0279876812799583,0.0396644401691275
323,0.203715415996531,0.028041469986771,0.0395505668348456
324,0.234744649450724,0.0280963011737238,0.0394427371456721
325,0.208463180476872,0.0281393322226649,0.0393199367637788
326,0.251210241863598,0.0281669521317528,0.0391862317715301
327,0.2536240005709,0.028174062597296,0.0390258654341162
328,0.255246982248971,0.0281663990276017,0.0388329143166887
329,0.25932957063226,0.0281355767127503,0.0386053392865645
330,0.265327210000276,0.0280747488636603,0.0383480716031906
331,0.248179773090937,0.0279963775508582,0.0380682889359568
332,0.256783786801776,0.0279087272539112,0.0377739085153545
333,0.206016731100736,0.0278095512790692,0.0374644178009536
334,0.183837118469924,0.0277213863449184,0.0371593254645179
335,0.206707808076338,0.027643141350448,0.0368596376262771
336,0.215556150440019,0.0275694222510727,0.0365547363713842
337,0.217824204352813,0.0275052004586523,0.0362491748377575
338,0.232801093164513,0.0274494293383471,0.0359445178003084
339,0.272464670830444,0.0273973085568625,0.0356339797692968
340,0.31272453266298,0.0273272348002721,0.0352986775183812
341,0.333262435858767,0.027218735425848,0.0349243026247317
342,0.341757643009414,0.0270843452526776,0.0345278988123288
343,0.369735085511751,0.0269164204559276,0.0341074857466937
344,0.378635158395599,0.0266926407556748,0.0336365037491565
345,0.343319819208716,0.0264230051596743,0.0331246410645959
346,0.364208901191513,0.0261331105434498,0.0325983209448148
347,0.378163286939943,0.0258102985807638,0.0320474637961469
348,0.348839399039053,0.0254672944312246,0.0314897684972078
349,0.331353559378587,0.0251242725367701,0.0309278123127735
350,0.342053314695402,0.0247671243584204,0.0303727965726958
351,0.36451532034701,0.0243762408406694,0.0298154029816802
352,0.356482561977215,0.0239689243367389,0.0292393338529559
353,0.355796751931797,0.0235574955952718,0.0286524818278633
354,0.309189706266986,0.0231432418409164,0.0280612629987789
355,0.293428419355388,0.0227604785558609,0.0274938509726148
356,0.276254185554397,0.0224132260701135,0.0269473655661423
357,0.283646767747359,0.022096112965128,0.0264176510262046
358,0.309572454512774,0.0218031324131398,0.0259014057049365
359,0.266603300496724,0.0215213681521841,0.0253871759859818
360,0.283526098634298,0.0212760350687154,0.0248989572246449
361,0.284932150097441,0.0210567001047654,0.0244225255788109
362,0.247380710011264,0.0208690396785929,0.0239670222225066
363,0.242772186844462,0.0207187521044432,0.0235419165803804
364,0.241733235322214,0.0206028961999843,0.0231391979570258
365,0.249945467305984,0.0205128885567377,0.0227542672322443
366,0.226367498820693,0.0204460190703997,0.0223892693873831
367,0.27394640612009,0.020403012313771,0.022043255836509
368,0.288398332678198,0.0203687969531911,0.0217029131218444
369,0.295585307369771,0.0203374982937302,0.021366495775216
370,0.275914349163492,0.0203128080549172,0.0210449038612262
371,0.288079165828161,0.0203064442266679,0.0207494305825467
372,0.239742907291088,0.0203063616642841,0.0204623327727016
373,0.196117452711837,0.0203238269479477,0.0202055926345866
374,0.210805191407851,0.02037173751875,0.0199874890387031
375,0.211651990209965,0.0204375912635135,0.0197905994730036
376,0.19107557784248,0.0205118165657801,0.0196058693798899
377,0.170591616411132,0.0205944671916734,0.0194416853237495
378,0.137311159393152,0.0206947600998698,0.0193050452675878
379,0.148115125711878,0.0207952752532275,0.019184017507028
380,0.194007230742833,0.0208864878177626,0.0190749910755166
381,0.202963972339457,0.0209846312571653,0.0189781134563781
382,0.233740936209246,0.0210922770386954,0.0188837481699421
383,0.255152028381219,0.0212001840791412,0.0187880714776313
384,0.246127210826184,0.0213093677677503,0.0186938783361324
385,0.254163477540145,0.0214203105567906,0.0186060010829399
386,0.245838813363047,0.021535407969159,0.0185270960077524
387,0.286934296717241,0.0216511288021088,0.0184548637987042
388,0.275201391592444,0.0217690805573026,0.0183877374309956
389,0.270676701394748,0.0218877046402522,0.0183223656606016
390,0.295832326003836,0.0220045042733604,0.0182564289667001
391,0.310897545808795,0.022120048272501,0.0181931851899906
392,0.305234806951814,0.0222358302944183,0.0181290627760468
393,0.326020791314338,0.0223546510340737,0.0180666671081525
394,0.333900177375439,0.0224760891295115,0.0180077773333275
395,0.309266717152213,0.0225921823439785,0.0179466251941931
396,0.341432641165172,0.0227146363570594,0.0178945679352282
397,0.326549034898339,0.0228305270979038,0.0178392102778339
398,0.346323741577897,0.0229557719167633,0.0177998141482317
399,0.344524681444374,0.0230833727126971,0.01776249731813
400,0.370109980617864,0.023221562219147,0.0177371030811774
401,0.357771583492555,0.0233600667756407,0.0177146370167512
402,0.374988898035919,0.0235077607021995,0.0177033402721058
403,0.352558273410597,0.0236600861356639,0.0176970605908741
404,0.379297120797076,0.0238205404005049,0.0176983025718356
405,0.376068856713604,0.0239876072122172,0.0177044649191358
406,0.407587516936381,0.0241708785300923,0.0177217812616025
407,0.384001380233088,0.0243112312832471,0.0177302638692185
408,0.384309291751843,0.0244153628473186,0.0177403786026222
409,0.36440125269591,0.0244932455672558,0.0177569313438637
410,0.379324286395306,0.0245567484078956,0.0177786210120126
411,0.366758413114766,0.0245967452892558,0.0178029587384847
412,0.375068767839992,0.0246301858432775,0.0178392310321524
413,0.391706306492331,0.0246618598706474,0.0178897945767768
414,0.399586476341689,0.024684980343207,0.0179472303616475
415,0.357739016004822,0.0246448240877662,0.0180013315698773
416,0.357115160053713,0.0246133121306033,0.0180811902823223
417,0.353632523848087,0.0245954603723312,0.0181960304090933
418,0.379028840504046,0.024596887269615,0.0183467828045357
419,0.354664552376144,0.024594217558712,0.0185192258927671
420,0.303837630679421,0.0246096663992816,0.0186799365161977
421,0.276484083787049,0.0246405531539172,0.0188406698398316
422,0.231135476769145,0.0246998216924881,0.0190208135932764
423,0.232351460598184,0.0247982557979869,0.0192307963784889
424,0.285833481137527,0.0249212366797903,0.0194586107352238
425,0.253427713553289,0.0250305403733269,0.019678451414535
426,0.209703824221658,0.0251423481580156,0.0199021876118174
427,0.224874638092466,0.0252802616656831,0.0201413077680687
428,0.124926629297504,0.0254375658775426,0.0203918660436023
429,0.0968008815856438,0.0256457048133503,0.0206798613301494
430,0.133848303029589,0.0258962643349605,0.0210011219841895
431,0.17787039512673,0.0261721431326491,0.0213622453601763
432,0.151696918398527,0.0264467629110781,0.0217280999145322
433,0.177293532315724,0.0267362603586153,0.0221079218508499
434,0.166573328879591,0.0270295327722577,0.0224963538551997
435,0.109097395295731,0.0273261734037913,0.0228839161873255
436,0.113832131238003,0.0276529617358247,0.0232881455032926
437,0.102190176339223,0.0280009043241971,0.023701855593684
438,0.117871745082326,0.0283762919191561,0.0241351369251933
439,0.153464405057614,0.0287549869495587,0.0245661007066916
440,0.158583260424719,0.0291207546388582,0.0249878449166384
441,0.141224895022291,0.0294387557179667,0.0253848471289333
442,0.160083884929308,0.0297527117037487,0.0257731796649431
443,0.183203360240947,0.0300485799831293,0.0261368485698857
444,0.187402856927402,0.0303216817472398,0.0264761584063467
445,0.186632501882925,0.0305777207525282,0.0267916940122342
446,0.202930329020059,0.030799452675298,0.0270574062811443
447,0.211500980089324,0.0309866890297761,0.0272689268175975
448,0.221649216044894,0.031140732627362,0.0274395916666402
449,0.249159663144899,0.0312786035603466,0.0275927522014272
450,0.255978156187054,0.031397755162339,0.0277354419277674
451,0.274423714209451,0.0315236165820126,0.0278791519662204
452,0.271125071885827,0.0316187948368272,0.0280109148849272
453,0.256788040985188,0.0317150051450437,0.0281447029782582
454,0.255594553705476,0.0318236473065836,0.0282856861144361
455,0.241256670371515,0.0319422359561245,0.0284316860828356
456,0.20697656978321,0.032082277786968,0.0286020287854419
457,0.215447441825659,0.0322654769591949,0.028825161350606
458,0.202074610764501,0.0324597221817341,0.029060782331256
459,0.20306791524416,0.0326963405179142,0.0293382477429287
460,0.196173082441223,0.0329624614172299,0.0296375701669708
461,0.167205577160972,0.033241594638475,0.0299422726757193
462,0.0757278316825975,0.0335511065903853,0.030271793798033
463,0.071111917983467,0.0339123746524827,0.0306396974948328
464,0.103645098817132,0.0342642496468656,0.0310023245094761
465,0.114364085295874,0.0345502075108344,0.0313043105993318
466,0.0933885415892355,0.034766068839948,0.0315369474003736
467,0.132378875854581,0.0349203563775908,0.0317062958946995
468,0.150417867015357,0.0349973570757422,0.0318003213901544
469,0.169223492300727,0.0350027845985204,0.0318296039321159
470,0.186790393470907,0.0349494909224038,0.0318065978544029
471,0.170944666424985,0.0348463359329645,0.031737526706581
472,0.18349047150503,0.0347309246182302,0.0316593254728918
473,0.17468430012747,0.0346083308543646,0.0315684043104277
474,0.225081871874693,0.0344479582348399,0.0314309576234323
475,0.220730726071199,0.034219986413958,0.0312172255603712
476,0.22375560613099,0.0339698695388071,0.030970635775261
477,0.232335606471763,0.0337083787092634,0.0307072573705669
478,0.267383683574687,0.0334243740245088,0.0304186800296292
479,0.274404778946837,0.0331107613560125,0.0300980410529764
480,0.280932694927032,0.0327895009101105,0.0297698203311345
481,0.256976672518212,0.0324524058522483,0.0294304588409029
482,0.235724825286614,0.032141498665297,0.0291192865121761
483,0.269356650874561,0.0318346013631791,0.0288125616940878
484,0.320316209796034,0.0315235282798772,0.0285013965027109
485,0.329817676185604,0.0312002014732124,0.0281816670176755
486,0.326620370569099,0.0308821573652874,0.0278706499302202
487,0.338397969192461,0.0305596306076949,0.027563884330899
488,0.324775063070472,0.0302540494547348,0.0272739612899966
489,0.314924834333152,0.029942533199921,0.0269845159804427
490,0.302444084272479,0.0296419831576808,0.026709396449908
491,0.294255149227229,0.0293571669841186,0.026453902551762
492,0.289381935282406,0.0290866581076334,0.0262148919942508
493,0.301197521343197,0.0288076556433134,0.0259738695347274
494,0.284994547158432,0.0285265125930273,0.0257360161141142
495,0.278883389172038,0.0282465015202652,0.0255062115964867
496,0.259268933646167,0.0279502080384213,0.0252646442433076
497,0.260030348152567,0.0276584334665764,0.0250300951253627
498,0.265868234978398,0.0273756402208739,0.0248083726044648
499,0.278864064261153,0.0270885389655383,0.0245871227651373
500,0.286109584097389,0.026787161371194,0.0243564887735502
501,0.282415039291405,0.0264718056215404,0.0241202254690986
502,0.267560252553582,0.026155794623737,0.0238864250547806
503,0.241812100091172,0.0258459872326535,0.0236606719119033
504,0.197667968138781,0.0255557983574406,0.0234548561958555
505,0.21868842438622,0.0252898254671549,0.0232745709354459
506,0.205788628054556,0.0250348494451204,0.0231075540482454
507,0.23408184037917,0.0247867988707223,0.0229524359590188
508,0.222401278635994,0.0245383315834136,0.022798659696361
509,0.209573160755793,0.0243000079553321,0.0226587717362726
510,0.207491708088948,0.0240753687003114,0.0225355847210875
511,0.245968683499478,0.0238310437183431,0.0224030974876645
512,0.241721374999689,0.0235713285756016,0.0222572937231156
513,0.271870282497677,0.0232989316511203,0.0221029094363887
514,0.271314169398354,0.0230158028483224,0.0219385300665263
515,0.264400123529064,0.0227160221368005,0.021758569877469
516,0.262685608420637,0.0224219852943433,0.0215832730830011
517,0.273567310609891,0.02213648721147,0.0214134685386311
518,0.291045599719206,0.0218498475834288,0.0212396699851353
519,0.285432268443588,0.0215684731021044,0.0210693819487546
520,0.27949719985864,0.0212965408053548,0.0209082499783506
521,0.260004235216634,0.0210402114561729,0.0207634984704775
522,0.26502783830908,0.0208017660265159,0.0206371053736105
523,0.307843273354953,0.0205766749725796,0.020522163818247
524,0.266567171022177,0.0203443603795897,0.0203980982830193
525,0.275748064012849,0.0201423807789532,0.0203058470604112
526,0.266753417524857,0.0199766667968854,0.0202506259720995
527,0.263003122763,0.0198149211677138,0.0202013343130516
528,0.283211995513483,0.0196422550570159,0.020141828111818
529,0.280248145019896,0.0194614250282308,0.0200738457133354
530,0.292670517792976,0.0192684529247615,0.0199945892424988
531,0.310013089791335,0.0190620751117287,0.0198996573893305
532,0.303527484292959,0.0188517725423749,0.0197983582120591
533,0.316729788644383,0.0186448179667508,0.019697618161939
534,0.31462158373826,0.0184355677556252,0.0195886749026907
535,0.229308261127173,0.0182369274928993,0.0194878400884505
536,0.206775765925626,0.0180725926506252,0.0194252323245706
537,0.215222445244542,0.0179307322309653,0.0193854783030563
538,0.170923646807588,0.0177907146772703,0.0193451047678621
539,0.0849407051434623,0.0176720017933844,0.0193294313143168
540,0.100522490114266,0.0175869693376656,0.0191776565348406
541,0.0820629288891552,0.0175107399418681,0.0189880171129673
542,0.092425119816055,0.0174358423756889,0.0188826139408381
543,0.0169476759905527,0.0173561603439937,0.018852035695368
544,0.00875696268245118,0.0172823746491759,0.0188615896959765
545,0.0628406955092534,0.0170470427761131,0.0188228664954227
546,0.140516800395895,0.0167739081223477,0.0187826758680383
547,0.109501890884077,0.0165308572035547,0.0187542305444617
548,0.0818903469331505,0.0163138113599952,0.0187534900198911
549,0.0710782376799175,0.0161295287794235,0.0187826212277251
550,0.125167904344164,0.0159761791560037,0.0188328553084588
551,0.173433761389784,0.015846286758769,0.0188884494291241
552,0.148043847787017,0.0157440493999591,0.0189564212021198
553,0.122756820282839,0.0156660516439328,0.0190463642207275
554,0.103897187448033,0.0156190387774138,0.0191678780301239
555,0.0992961215068203,0.0156108177710914,0.0193234260634898
556,0.0752213116758301,0.0156368546011388,0.0195028455616527
557,0.026126327120427,0.0156981181111561,0.0197047835452466
558,-0.101837255461558,0.0158055960523967,0.0199372604765106
559,-0.227495083772079,0.015966913432775,0.0202027495932511
560,-0.305197978967647,0.0161825617120221,0.0204914806211668
561,-0.392112074835218,0.0164370675582103,0.0207852229365283
562,-0.436487329208221,0.016721563491975,0.0210738113774688
563,-0.405878877523535,0.0170272167278177,0.0213572816222001
564,-0.450666653833226,0.0173461261234397,0.0216469705449773
565,-0.395709745422601,0.0176725977035966,0.0219298303557082
566,-0.52127854362079,0.0180040112068258,0.0222218008442685
567,-0.545185020610196,0.0183276972817068,0.0224717627937455
568,-0.819975112150487,0.0186586200468079,0.0227136625502574
569,-0.7265531189226,0.0189950723669526,0.0228647512004657
570,-0.840994020359536,0.0193559053952177,0.0230643614508267
571,-1.11875901256668,0.0196790008018536,0.0232779398159929
572,-1.00362049194584,0.0200119746414849,0.0234540762122552
573,-1.22459944855059,0.0204915056877411,0.0238240137966771
574,-1.26541819348287,0.0211365767969437,0.0243053776133489
575,-1.51008318981401,0.0220339698110358,0.0250324580326462
576,-1.47815168321232,0.0233072854784465,0.0260536325154056
577,-1.45506437440509,0.0242187683639518,0.0268115604152388
578,-1.4583924400346,0.0253260510586334,0.0277407080964882
579,-1.2224615139401,0.0251391457773096,0.0274209994210047
580,-1.11002580428527,0.0245069390304269,0.0270744168701518
581,-1.06711059876591,0.0239853022967568,0.0269137876330446
582,-1.187698227457,0.0235603115660524,0.0269078106755647
583,-1.18652518092682,0.0231223715878577,0.0269432505742186
584,-1.15919411364753,0.0226541587141796,0.0270028829955573
585,-1.24533862128132,0.0222635588020479,0.027166650364701
586,-1.1768994011789,0.0218493501983637,0.0272677014615187
587,-1.21899577601166,0.021538357608781,0.0274167689432064
588,-1.17277432249428,0.021363668556394,0.0276526989096672
589,-1.15046525865826,0.0212428234720256,0.0279348190059123
590,-1.06796184469122,0.0212309852671006,0.0283354685869142
591,-1.04851545948615,0.0213837540947207,0.0289408009925167
592,-1.08026246849089,0.0217119908707401,0.0297842624763409
593,-1.13774797334923,0.0222630305312545,0.0308342755458364
594,-1.20748878516553,0.0229602399310262,0.0318722048340921
595,-1.10350179890228,0.0236684500697072,0.0327312446124942
596,-1.15651295903186,0.0243790836541151,0.0334633144866494
597,-1.18716134965619,0.0252496538549857,0.0344254666790119
598,-1.15564035903667,0.0256301448404656,0.0349863674189398
599,-1.13256902952733,0.0259216621893333,0.0355348767401601
600,-1.13271160420355,0.0264320479214027,0.0363635235216695
601,-1.1060747392733,0.0271305270951714,0.0374535757733522
602,-1.05224092145649,0.0280066588086461,0.0388018184802391
603,-0.939709618530306,0.0290152959691387,0.040370810207429
604,-1.02091445857304,0.0296851767944996,0.0415072240601537
605,-1.11206570842513,0.0302084936126896,0.0424609143900054
606,-1.11337043648486,0.0307948179457616,0.0435575389325189
607,-1.14920151560638,0.0315031559359096,0.0448278607033513
608,-1.12172924259834,0.0323635753301823,0.0463079189603438
609,-1.07195433628928,0.0333755653839019,0.0479855096033842
610,-1.12216660824139,0.0345281235261289,0.0498364127637863
611,-1.1622943838141,0.0358810641721857,0.0519280298894773
612,-1.22418556192136,0.037456261407162,0.0542678140120039
613,-1.2164870960936,0.0392951638818056,0.056889671046261
614,-1.22870265941387,0.0413535997525128,0.0597145782990933
615,-1.14654287354141,0.0436427109187925,0.06278442465559
616,-1.10197901774297,0.0460066372888914,0.0659217223207381
617,-1.11601175871714,0.048000279379902,0.0687687834081395
618,-1.13407368299422,0.0482713777307044,0.0697548622309999
619,-1.05856119450895,0.0485603062222686,0.0705314677689482
620,-1.03676239585615,0.0491576206266814,0.0714094364951208
621,-1.07799436080222,0.05013772075684,0.0724758940037391
622,-1.0958688182242,0.0515240382339464,0.0737611622839872
623,-1.04288363238533,0.0533305916058648,0.0752542764646463
624,-1.01347859267375,0.0555110510263388,0.0769223934615477
625,-0.927342418971901,0.058041083300987,0.0787918668021722
626,-0.854818506679039,0.0608486377730024,0.0808071607333028
627,-0.734691849027591,0.063744274794211,0.0829306218720107
628,-0.621268972152427,0.066800017806561,0.0851322382785886
629,-0.724586197852345,0.0700381097923843,0.0873824259086304
630,-0.828969794577642,0.0735258384407499,0.0897809890777835
631,-1.00870204487077,0.0769792226997913,0.0920932740757073
632,-0.908410685642107,0.0804552424209411,0.0944896602609915
633,-0.928316520309694,0.0839115829420009,0.0968510788859978
634,-0.885785827359808,0.0868780967723837,0.099039449052722
635,-0.927857527988342,0.0890108885480667,0.100450546192456
636,-0.928063716432941,0.0909284328215956,0.101587663864722
637,-0.964056469284072,0.0925650212858744,0.102469166944132
638,-0.964225905450245,0.0939350386833583,0.103132243553081
639,-0.968262214834526,0.0950632914338923,0.103585516192569
640,-1.05632416569057,0.0959507313698424,0.103851372912346
641,-1.02904516291102,0.0966378378365013,0.103958416473303
642,-1.08387664309702,0.0970606512410956,0.103812114408574
643,-1.03446472490133,0.0972190281411074,0.103344337675403
644,-1.04477530179915,0.0971568233531779,0.102621369382498
645,-1.05002214618116,0.0969764980523729,0.101700439368675
646,-1.02998010536873,0.0966809474930203,0.100610162864449
647,-1.082019426839,0.0962873139991191,0.0994121120058648
648,-1.07099537977875,0.0958246790085335,0.0981213153317403
649,-1.14143843245429,0.0953116340083611,0.0967610834600496
650,-1.09641025510082,0.0949846394542563,0.0956996800600391
651,-1.09807716650201,0.0947451979569777,0.0948672667347184
652,-1.07267472159305,0.094570551588311,0.0941899453588938
653,-0.999450334035298,0.0944350005892011,0.0935823728483228
654,-1.03451842791402,0.0943471718386953,0.0930842106537147
655,-1.06653331704703,0.0943784289495783,0.0927238354009721
656,-1.09575565940233,0.0944380536334552,0.0924209729010568
657,-1.0418443762254,0.094444538981091,0.0920692356858074
658,-1.06285208299437,0.0944682656494939,0.0916122272047991
659,-1.05704602394927,0.094521451955308,0.0911438335233422
660,-1.07657012938347,0.0946052709546648,0.090691611588022
661,-1.0668430893439,0.0947342150967116,0.0902978171044805
662,-1.06957197146301,0.0947413702203428,0.0895013189140304
663,-1.06364791680237,0.0947744434736712,0.0887790427062565
664,-1.11876650157873,0.0948057891773789,0.0880477108128684
665,-1.1405951568897,0.0948789508706375,0.0873980286107781
666,-1.08452716052194,0.0949613475664298,0.0867789874543618
667,-1.04876663950274,0.0948626330879769,0.0859734750788687
668,-1.04381428058514,0.0947445921676961,0.085176932856942
669,-1.05533390088497,0.0947053222443256,0.0844898040105426
670,-0.990636009380341,0.0947966347388708,0.0839580416622816
671,-0.98614549036387,0.0950238316266374,0.0835758367949605
672,-0.975547746196805,0.0954138194678417,0.0833897415709184
673,-0.998025573441437,0.0959686415756192,0.0833958948796404
674,-1.0047336822386,0.0967727385812623,0.0836972641225931
675,-1.02774318739231,0.0974745045597281,0.0840002557156289
676,-1.05486783950747,0.0986300505591264,0.0848527482286807
677,-1.06135887939401,0.0999597532538528,0.0859408492303692
678,-1.0794747393691,0.101444193812177,0.0872182017437981
679,-1.10165625742377,0.103139354924797,0.0887365478103926
680,-1.03434958144079,0.105101471205354,0.0905345592754928
681,-1.05827528643995,0.107263015141063,0.0925272302152879
682,-1.07931808564725,0.109691391099563,0.0948073216363262
683,-1.06397872185313,0.11242361773858,0.0974163394656532
684,-1.03101631019373,0.115477873059743,0.100352178300025
685,-1.06174778263022,0.11810592966603,0.102878494133586
686,-1.06702445156725,0.121162635586457,0.105889188637973
687,-1.07340973751869,0.12465364854894,0.109437684517902
688,-1.08911933723124,0.128624307758343,0.113597750086
689,-1.07531118782428,0.132928054601048,0.118127617438289
690,-1.11312852342256,0.13717299265967,0.122598053312217
691,-1.11880619278571,0.141621816567891,0.127198481290712
692,-1.13636025941413,0.146373575314635,0.131980864842758
693,-1.13816243436603,0.15166560850305,0.137213247274254
694,-1.12774475898087,0.157757102977558,0.143193287421321
695,-1.13016771896255,0.164893709058171,0.150151822741263
696,-1.08642827313681,0.171959806751708,0.15733904379385
697,-1.08749989029516,0.178941610365427,0.164352138373856
698,-1.12510026796745,0.185728317897228,0.171011511509745
699,-1.20675178168173,0.192114784774692,0.176209167864098
700,-1.2080940828877,0.198736420379678,0.181440678193321
701,-1.25294723020871,0.204905273452909,0.186491655590666
702,-1.25291646961606,0.210955303991284,0.191705510585176
703,-1.24357102726065,0.216827260780606,0.197009828524206
704,-1.21094779473989,0.222435328085974,0.202361007690295
705,-1.24856666630857,0.227067160880905,0.206854193019995
706,-1.24625882138546,0.230832808650766,0.210873118288458
707,-1.26161990872503,0.233847705369902,0.214032618806153
708,-1.25197676746247,0.236234906636037,0.21642316426821
709,-1.22418376274985,0.238136397828682,0.218530169728108
710,-1.24606341577862,0.239555116454809,0.220315439305169
711,-1.21351873291773,0.240717850690842,0.221943357535863
712,-1.17596575291812,0.241602032747153,0.223374889349297
713,-1.18595498091959,0.24222473958362,0.224569397335947
714,-1.22164803309881,0.242769162399127,0.225655083954495
715,-1.2246161055347,0.243353429522021,0.22677013583061
716,-1.23337948487202,0.243958318413719,0.227862809045261
717,-1.24372499203179,0.244581110772568,0.228958802406957
718,-1.24363432390286,0.245211468617859,0.230074297154782
719,-1.23096131209326,0.245897178603081,0.231204938941509
720,-1.25019346885753,0.246632902195952,0.232314177332753
721,-1.19139728229322,0.245863454808291,0.23192013552087
722,-1.19101448276402,0.244502642809054,0.23077261688843
723,-1.25084016640677,0.243023876510842,0.229346316537802
724,-1.28008225438361,0.241857555421543,0.228088277416607
725,-1.33260067931887,0.240990121238484,0.227015450599428
726,-1.29980502800678,0.240536452758172,0.226221328904299
727,-1.29617521818631,0.240339584279652,0.225479278048589
728,-1.26603661881793,0.240352065982312,0.224794573797645
729,-1.25902735147794,0.240510986474341,0.224144290541898
730,-1.25989104686847,0.240759884672045,0.223403048045967
731,-1.22645658795299,0.240351660851312,0.221659607315427
732,-1.24248051090679,0.240065961692131,0.219912797956453
733,-1.03740639236921,0.240060865057882,0.218348824547176
734,-1.00878800612576,0.240032619870263,0.216710376530105
735,-1.04137278746801,0.240123847538245,0.215040678736335
736,-1.0792067131232,0.240358000817632,0.213135805908789
737,-1.02628954632648,0.241253639556003,0.211611239990001
738,-0.933915095126063,0.242585221011484,0.210306433702488
739,-0.922082944751698,0.244155946356606,0.209024598502233
740,-0.932599378643314,0.245999176594729,0.207892852883395
741,-0.928302067621749,0.248225439812634,0.20703745020028
742,-0.930704690722419,0.250791614506405,0.206436906330333
743,-0.789929553203476,0.253638024663984,0.206037803716974
744,-0.660719653533308,0.256190486952192,0.205268954531806
745,-0.694624406578297,0.258567834252906,0.204300285444365
746,-0.716831599328223,0.26065542505298,0.203021852403051
747,-0.755576421499602,0.262121653000006,0.2011780912733
748,-0.75194614861513,0.263550387452549,0.199305117727226
749,-0.69812583797199,0.265071109203492,0.1975360728973
750,-0.64443055282434,0.266645641676196,0.19582863842794
751,-0.626175708122893,0.268299810172633,0.194184861820159
752,-0.634833638936213,0.270111939160165,0.192714743503532
753,-0.641967618364139,0.271572970456075,0.191345286444534
754,-0.649377160571366,0.272543853183599,0.190154435191635
755,-0.615213567044176,0.273667466219813,0.189084145147876
756,-0.653311622335524,0.274955283942883,0.18814474724677
757,-0.700001635822239,0.276449874587854,0.187389676327156
758,-0.675336960222415,0.278206881268887,0.186868005623914
759,-0.676583729774812,0.280209452744542,0.18652783914575
760,-0.673456888572489,0.282321664172632,0.186208158721862
761,-0.699968539662794,0.284543785741746,0.185948146652037
762,-0.759185527163665,0.286903610371658,0.185779371152723
763,-0.795964599569481,0.289535069352107,0.185823891130304
764,-0.791347723523483,0.292470486720219,0.186119228335419
765,-0.78696805090011,0.295881024171764,0.186827673861808
766,-0.773325042700283,0.299518287960923,0.187711004784661
767,-0.755806657606908,0.303481856341787,0.188882543312473
768,-0.78009190688673,0.307469599670723,0.190264446036486
769,-0.761485580898662,0.311543483364005,0.191858581328962
770,-0.682732756680931,0.315685058893849,0.193562151974555
771,-0.610068852352043,0.319371661049526,0.19493903340949
772,-0.578015817464885,0.323067627175041,0.19632506591517
773,-0.571947244282004,0.326696506355347,0.197681950871104
774,-0.611666777430587,0.330162978875844,0.19905514307578
775,-0.572063526638245,0.333552659332041,0.200515253370039
776,-0.551520254661543,0.336885351552804,0.202031436138832
777,-0.486402334797569,0.339638042529988,0.203037378082548
778,-0.575481805812544,0.341595166731916,0.20284460335747
779,-0.533359580741972,0.343174352785006,0.201759087316317
780,-0.520515838705479,0.344414522326998,0.200678221585364
781,-0.625269509690053,0.345389706349734,0.199601812145968
782,-0.622085362709675,0.346088592406991,0.198510568795362
783,-0.66479572239854,0.346576019390019,0.197315131583883
784,-0.666877556773777,0.347002673483975,0.19618818453526
785,-0.70232853855909,0.347359579955164,0.195133441049144
786,-0.618978286157079,0.347686811543313,0.194202605481872
787,-0.669713031965268,0.348005982495423,0.193170416066878
788,-0.655193032962852,0.348276608135045,0.192033114575984
789,-0.631463153384682,0.34842679971809,0.190900221552165
790,-0.558234406779535,0.348460626389757,0.189766554408336
791,-0.533214428074943,0.348357732824106,0.188598239615173
792,-0.503165821735021,0.348162842782238,0.187350440195418
793,-0.373769359134642,0.347851443044583,0.186081751691179
794,-0.395263743121127,0.347432377011549,0.184597524274872
795,-0.364371353411646,0.346889835464425,0.183024048455655
796,-0.370399006749333,0.346246949973091,0.181414391841706
797,-0.320423213262683,0.345506176189577,0.179754623969881
798,-0.291224703568056,0.344655848692173,0.178092537121343
799,-0.256609836465672,0.343299069498825,0.176331463803405
800,-0.280705671942054,0.3415059456885,0.174496743012655
801,-0.214571273081442,0.339548856013584,0.172604844176772
802,-0.141616836987336,0.337427326043304,0.170675912890639
803,-0.180783341093235,0.335331086492853,0.168804540683352
804,-0.0746292057947591,0.333473379128971,0.167097346281385
805,-0.142635966154796,0.331794467359632,0.165511099539015
806,-0.160093460677348,0.330223303487176,0.164001391682913
807,-0.100385293956744,0.328624143982681,0.162495757073837
808,-0.113628318058551,0.326913776130926,0.160956127402454
809,-0.0641700957491876,0.32515267172955,0.159405748935647
810,-0.0809438525094228,0.323270844593625,0.15782895650979
811,-0.0555651577353342,0.32139758659996,0.156275370926374
812,0.016374234847191,0.319547096043304,0.154756820059463
813,0.0173128393749265,0.317686497505754,0.153251600602923
814,0.0448791450743107,0.315746057124029,0.151735631540578
815,0.0608940071358604,0.313826505059606,0.150241830520579
816,0.0746284011919744,0.311910298406569,0.148769889782986
817,0.081842872969918,0.31002224525383,0.147329990504771
818,0.0638467921235714,0.308098552398264,0.145856356479551
819,0.113675885717235,0.306011317802959,0.144326733754941
820,0.0195849831330744,0.303708112846434,0.142733353269891
821,0.0233785271500626,0.301307312246846,0.141109818756773
822,-0.0451176519560824,0.29868215130066,0.139442790296044
823,-0.115792050602769,0.296023260170601,0.13775724146894
824,-0.114580597201079,0.293296041393858,0.136085660079179
825,-0.0913698040675695,0.290588593546853,0.134467429563945
826,-0.0154294029117113,0.287894879233647,0.132901709591994
827,-0.0152161059194343,0.285123708853988,0.131355502138166
828,0.0105006589417481,0.282298831073519,0.129852925485376
829,-0.0170341052975928,0.279404598892053,0.128388143700114
830,0.0197444675142304,0.276433449691075,0.12695940330038
831,0.148943486667728,0.273405159109948,0.125535400720549
832,0.0903926742418394,0.270278276835186,0.124019003320946
833,0.101844057550649,0.267394838025363,0.122600790119867
834,0.0826276349910729,0.264526741464866,0.121236092415122
835,0.17260119056705,0.261723807411386,0.119956716787171
836,0.271135775355746,0.258918790434328,0.118659767426558
837,0.333527423434164,0.256267609718326,0.117396656552595
838,0.338627615754765,0.2540271911319,0.116306678726315
839,0.391891467482674,0.252137144290457,0.115416974599038
840,0.302978153857383,0.250562936991314,0.114514358164778
841,0.203280129598158,0.249543124263246,0.113548605732456
842,0.199770679910107,0.247524589167126,0.112593153809317
843,0.10665585890249,0.244713770835447,0.11166076801155
844,0.121863183719984,0.24182028501166,0.110718232772736
845,0.227458885273975,0.238685681790975,0.109790981291423
846,0.259568371210221,0.235281175079893,0.108879272634362
847,0.318400744263465,0.231803990335474,0.108071674960773
848,0.306578105771752,0.22831378567655,0.107364624907765
849,0.359507845510154,0.224380091724488,0.106850146704829
850,0.490829887682874,0.219439418370846,0.106534974957762
851,0.470710283508215,0.213596581203246,0.10615842879041
852,0.677477804102537,0.207119404715704,0.105951234771466
853,0.632955755317005,0.199908596633966,0.105780707549136
854,0.74405042974084,0.193188839122088,0.106747403126398
855,0.560283744040938,0.186779911076657,0.108781845928336
856,0.58850888539823,0.181225185007806,0.111880238824011
857,0.381996625380755,0.175479539091599,0.11558225649947
858,0.506645946206134,0.170651247920458,0.119502848247517
859,0.667110350906422,0.165687379454767,0.123692443204922
860,0.602738178908447,0.160808994688598,0.128330297999477
861,0.587571413137894,0.156634301497702,0.132996880382479
862,0.22873359459207,0.153325497682608,0.138045062381565
863,0.353576098376695,0.151345342210063,0.142551221778393
864,0.235651919448593,0.149260962258886,0.146629369190588
865,0.249761891127792,0.147481387222365,0.150087357778561
866,0.326521639707347,0.145760844957667,0.153078983560226
867,0.285038094181275,0.143997347434842,0.155860821204641
868,0.210659438708021,0.142413970421041,0.158431298610343
869,0.354913625356,0.140970041395733,0.160602688040631
870,0.430189462874372,0.139523240186049,0.162639328016913
871,0.414887827066973,0.138311041333139,0.164835126254713
872,0.347156490818009,0.134663237215432,0.159980213365487
873,0.257358864874377,0.130705297006896,0.153730126765325
874,0.288489902669403,0.127607000341801,0.148578321919179
875,0.32352803962395,0.124928944901318,0.143834412470244
876,0.276914316850748,0.122560102548873,0.139180350503593
877,0.256509573290741,0.120753837368982,0.134988122410279
878,0.305955911451983,0.119251975181958,0.131011213584316
879,0.331095585978684,0.117896981090291,0.127034070076463
880,0.264233896359164,0.116794030741243,0.12318689070139
881,0.218277853398147,0.116106195584871,0.119644122891616
882,0.136846188867937,0.115720545071656,0.116228212626481
883,0.0139846907953874,0.115659957566353,0.113032356916325
884,0.0140972317275734,0.115948069124408,0.110594898572768
885,0.0757537689220202,0.116517522729479,0.108376290230704
886,0.11999350094534,0.117325812343007,0.106061781554355
887,0.0536663631023485,0.118408368990214,0.10360927246873
888,0.0415304081936318,0.119659940171831,0.101378637668057
889,0.0618002683129703,0.120880224840482,0.0992637680104609
890,0.0760584923586265,0.122052310163847,0.0971924272421739
891,0.0836973199165168,0.123199982892026,0.095216026695256
892,0.0510845520065696,0.124399316373892,0.0933571062278183
893,0.00277364441039871,0.125634200006123,0.0916008415666652
894,-0.0416132860768578,0.126923869709162,0.0899229720734677
895,0.00695405353492444,0.128316537701563,0.088305954162397
896,-0.0234354596941636,0.129816359963207,0.0866548731486339
897,-0.0757309839363269,0.131457934770659,0.0850327955824007
898,-0.0992313515623663,0.133269635123364,0.0834322172180062
899,-0.140116749371586,0.132749404944498,0.0818497339166013
900,-0.207509120300187,0.130756590429432,0.080294445829848
901,-0.289246721033782,0.128880058479683,0.078762220741583
902,-0.258852079607207,0.12707044189126,0.0772477092214993
903,-0.1435117536664,0.125336227279845,0.0757308982258423
904,-0.155189457850483,0.123623411840231,0.0741648749594421
905,-0.148901114195061,0.121973968369725,0.0725950900424744
906,-0.0592958890547701,0.12035240385513,0.0710261147470675
907,-0.0599501173625037,0.118747264677138,0.0694550076162712
908,-0.0314949076045012,0.11716200993818,0.0678997080295874
909,-0.00783436041996842,0.115594488602213,0.066292765201163
910,-0.0290378922821231,0.114072547550995,0.0646759236172814
911,-0.0359898148935067,0.112571099823655,0.0630795120883053
912,-0.0538733496185863,0.111142393601297,0.0615376233874334
913,0.00261105216889108,0.109712925472306,0.0600078249415168
914,0.0332780040897977,0.10807139899928,0.0585457260086764
915,0.0882992790830121,0.106262967081803,0.0571937771220871
916,0.146711418382804,0.104183919822518,0.0558151779680572
917,0.212643401905575,0.101902377492903,0.0545398818232801
918,0.165469225696559,0.0992943155496445,0.0531197228234357
919,0.235878813104556,0.0966374613573099,0.051784771300415
920,0.234876537369377,0.0937152365248041,0.0505025377813917
921,0.156231616333953,0.0907914138434025,0.0490497393332301
922,0.159664647301606,0.088070422856843,0.0477626396672816
923,0.192131537468321,0.0853798983406688,0.046553271852663
924,0.224799389928068,0.0827051918248,0.0454682424396267
925,0.325255007541405,0.0803544668169581,0.0445686320796229
926,0.285339555239314,0.0784978065634474,0.0441323338076953
927,0.314007402548295,0.0773381242288221,0.043981364492337
928,0.222630418569972,0.0768431954581226,0.0438784720972298
929,0.354314002584063,0.0770884987746417,0.0438129213406421
930,0.25703667515537,0.077847590336472,0.0438013762229647
931,0.288085674481836,0.0788597898269714,0.0436752411062889
932,0.331158278427626,0.080141961848178,0.0434943980754836
933,0.375167950306785,0.0816549837480786,0.0432899098797652
934,0.379550066539448,0.0831071845032079,0.0430799275873649
935,0.229085904216647,0.0847335364641991,0.0430083151910068
936,0.200392392067958,0.0866293547580361,0.0430300694021527
937,0.216982979867733,0.0884508849904353,0.0430511930030485
938,0.143445599855393,0.0902701641202842,0.0431443472956848
939,0.182362376139206,0.0920505394628732,0.0432207868803726
940,0.17955835710952,0.0944490856683293,0.0433016258675523
941,0.249851760122707,0.0970442227893582,0.0435702326768862
942,0.230951201362456,0.0999328988196955,0.0432868122965698
943,0.195866592862082,0.102190870640595,0.0427727016222536
944,0.0628901442016872,0.103804798453563,0.0423735970970248
945,0.0350140715129863,0.105414016164788,0.0419891152099868
946,0.183039431876885,0.106868269544418,0.0415403696858411
947,0.245547026932928,0.108321353761189,0.0411418130330558
948,0.22275208499688,0.109955878784061,0.0408803945955868
949,0.247146472585294,0.111707009496772,0.0404115291642947
950,0.220021004742111,0.113473771220814,0.0397374362677855
951,0.228949451358618,0.115145360473964,0.0390936574445982
952,0.227090670285794,0.116772844877329,0.0384407895673887
953,0.384027296683969,0.118440633871742,0.037741801202184
954,0.403552412116805,0.120217816625916,0.0370306988984992
955,0.444660995812191,0.122160664102765,0.036370666911305
956,0.427424122457036,0.124422238417796,0.03581118620001
957,0.415718821510053,0.127224398520687,0.0354552738344714
958,0.439729618105361,0.130547953438918,0.0352521108468677
959,0.426263533189574,0.134274363614186,0.0351283982056215
960,0.428872236322597,0.138357195001631,0.0350923889141286
961,0.451749454292274,0.142838004610272,0.0351495165028053
962,0.498151339559734,0.147673485672225,0.0352195311543149
963,0.478087250353207,0.152985902912385,0.035348428066775
964,0.498572885927707,0.158692298870847,0.0355702550697298
965,0.54998973090133,0.164750370802921,0.0358746278885862
966,0.492158905464262,0.168186126108539,0.0361928501978399
967,0.481285992680377,0.171301488425664,0.036428518844752
968,0.531070618399018,0.174651176735935,0.0366521917892279
969,0.521449808686802,0.178051204548445,0.0368952534141756
970,0.41491265380607,0.181844922938086,0.0372393630669525
971,0.49790600101321,0.185955170036024,0.037679775173864
972,0.502959776493325,0.189777495555081,0.0380881037377349
973,0.515501899550472,0.193863952567204,0.0386017829049958
974,0.531472200078345,0.198352996376933,0.0392310395881948
975,0.557132905352874,0.203004647265152,0.0398910375345815
976,0.541670649034508,0.208089080790551,0.0406321487099657
977,0.605616822763837,0.213568623497889,0.041455548132991
978,0.710181394592244,0.219474656615149,0.0423456732426441
979,0.714281657830327,0.224420933357074,0.0428090893505762
980,0.604012687357781,0.229288236453966,0.0431436557166164
981,0.604054033355807,0.234769930800593,0.0437009477764038
982,0.560602803606299,0.240347905723121,0.0443693459533453
983,0.565153913543673,0.246137471121864,0.04522055246188
984,0.476429405168626,0.252130647113563,0.0462494470932559
985,0.462731094571814,0.258446581543733,0.04750887826588
986,0.385219634630186,0.264372871131976,0.0487625326606863
987,0.370117540782404,0.270271561543795,0.0501404109071477
988,0.343851291955398,0.275513992186553,0.0514129879227255
989,0.399313338248139,0.280742661700516,0.0528103601674077
990,0.387143744134863,0.285419282730438,0.0541773263386144
991,0.197151804777953,0.290083158122081,0.0556971823986719
992,0.27284954941302,0.294918967677461,0.0565311274711886
993,0.244892438184924,0.298788657269162,0.0565594239365014
994,0.191090685179547,0.302429582688668,0.0566981143027181
995,0.282247612721034,0.305910368684173,0.0569754983236942
996,0.202168740167133,0.309198490792674,0.0573242028323429
997,0.216017844903109,0.312766472818411,0.0579510801094553
998,0.221592595155597,0.316321947098695,0.0587063163263819
999,0.256978528125471,0.319546136234798,0.0594574344895852
1000,0.190683253939112,0.322385058117992,0.0601597457760631
1001,0.158670039820738,0.325362976184065,0.0610313835118361
1002,0.0804459645364361,0.328249325696739,0.0619474013658175
1003,0.0875435574429205,0.330945813612009,0.0628486285103946
1004,0.123061585592651,0.333170686211284,0.0636232993884866
1005,0.0893585000838791,0.334930171224729,0.0642625606220923
1006,0.052051058242196,0.336688642595301,0.0649621034659536
1007,0.0629711678318225,0.338442844547006,0.0657206824286355
1008,0.164176647560138,0.33989176353996,0.0664169379244454
1009,0.189041994636147,0.340989795914103,0.0669842895780566
1010,0.239802677541963,0.342159447340529,0.0675837553076688
1011,0.14348016169782,0.343215736095261,0.0681361357065494
1012,0.149611844735182,0.345077229909404,0.0690278684338736
1013,0.134762041917487,0.346767566403736,0.069877832121398
1014,0.254867987432017,0.348443443710222,0.0707530644158089
1015,0.199727238142427,0.349944422950931,0.071557615945305
1016,0.222540935918571,0.351733788420232,0.0724861448883109
1017,0.238888167452917,0.353440809299,0.0733812247138332
1018,0.196914236733731,0.355252961896657,0.0743212725394977
1019,0.281000663078472,0.357086571288772,0.0752849189302418
1020,0.314508709037046,0.358615175366055,0.0761301475809156
1021,0.307923693850246,0.360039853107757,0.0769344995923551
1022,0.341539889103928,0.361689096899406,0.0778408311261728
1023,0.338096520320066,0.363273555806364,0.0787364514899197
1024,0.290383623800315,0.365134058661743,0.0797482638291278
1025,0.239447067494765,0.367139751484461,0.0808604800347495
1026,0.115729488273928,0.369104813736234,0.0819791973079507
1027,0.0867050927254447,0.37119150672963,0.0831618894576213
1028,0.156903651586744,0.372982769343381,0.0842519528318328
1029,0.16863151461614,0.374394029662577,0.0852112488722628
1030,0.175071305230983,0.375636897514567,0.0861106255497336
1031,0.163852387928362,0.376778809941684,0.0869769623325896
1032,0.20521663252043,0.3777946619795,0.0877996301766547
1033,0.291623473074639,0.378691716582518,0.0885833956480044
1034,0.26931168924643,0.379510066319998,0.0893363589322314
1035,0.253492303547522,0.380557626674495,0.0901884846154369
1036,0.338188470239371,0.381638641953816,0.0910601652221448
1037,0.449331457852335,0.382455482946914,0.0918565879753582
1038,0.457697530092546,0.383040947828881,0.0925976321384566
1039,0.493370726695283,0.383960411118047,0.0934750620469681
1040,0.457204039332466,0.385118363338256,0.094451330344665
1041,0.414706360630975,0.386727501903643,0.0955939368347913
1042,0.383370774846891,0.388617898908643,0.0968599773957594
1043,0.446492853106477,0.390427523399324,0.0981036041202507
1044,0.441507420963521,0.391546488433357,0.0992239969276329
1045,0.358128339400974,0.39254717097695,0.100376383573412
1046,0.332554902998642,0.393900247719554,0.101670933613259
1047,0.258248686863667,0.395206212119977,0.102941976704855
1048,0.227095289801563,0.396645903291612,0.104254839142043
1049,0.192237419450591,0.39797012421103,0.105508447948467
1050,0.311664998345121,0.399131274764651,0.106687208323934
1051,0.328691585495944,0.399707718745127,0.107740143137463
1052,0.315953133116698,0.399739880786698,0.108681431547163
1053,0.371661275502973,0.399643408807081,0.109632139195076
1054,0.300503116074692,0.399727064151981,0.110706246950498
1055,0.226549648561544,0.399955820665767,0.11185253374383
1056,0.173970327831479,0.400439445041239,0.11309476259822
1057,0.23543870473357,0.400998672676613,0.114368301094948
1058,0.255664815442288,0.40142711326797,0.115639338956318
1059,0.25915220362603,0.401599973140123,0.11683663859777
1060,0.240393288032725,0.401908021029175,0.118091234928474
1061,0.204242373624599,0.402167641649711,0.119324117804018
1062,0.197990172320383,0.402475830083008,0.120563786216725
1063,0.265926829539918,0.402863754666748,0.121805625554285
1064,0.315028510668544,0.402974620652945,0.122937947176699
1065,0.342264050300182,0.40302248505913,0.124056504163963
1066,0.384056658989489,0.402970230997055,0.125150021053817
1067,0.412227350312829,0.402893130470169,0.126254788357562
1068,0.4585789102398,0.402804781192128,0.12739340256177
1069,0.490968849657314,0.402653708369821,0.12856029047178
1070,0.523769758688424,0.402548581023543,0.129830979912114
1071,0.526835336325069,0.402678359900394,0.131282482383929
1072,0.54042487986603,0.402539378454891,0.132696457622489
1073,0.556402368489211,0.40251552843123,0.134198206544136
1074,0.505044178621026,0.402289466056899,0.135835436261379
1075,0.537531498980357,0.402387950558213,0.137648468209345
1076,0.549171341889378,0.402298032959216,0.139470847963361
1077,0.519265018539473,0.402111832568876,0.14132527698806
1078,0.439824636977694,0.401989958315057,0.143271071127956
1079,0.465889887793064,0.402516488676329,0.145444061959211
1080,0.469917018934971,0.402795551582426,0.14756487350426
1081,0.387051528561315,0.402552220940509,0.1498005010306
1082,0.436856091877816,0.402272360860274,0.152161375267979
1083,0.517907038784562,0.401611621485133,0.1544371876012
1084,0.524797258264927,0.400822778197504,0.156755530902596
1085,0.566598301918451,0.400111836997993,0.159125015473095
1086,0.567773818135674,0.399245186764577,0.161487267824155
1087,0.53072716074937,0.398454159797419,0.163909468817714
1088,0.472563953696599,0.397898261559648,0.166346311329801
1089,0.426784601813665,0.397313724263645,0.168690595757215
1090,0.328151396480647,0.396540731644739,0.170915653291875
1091,0.376579297321211,0.396080576770246,0.173124476687609
1092,0.449416937725742,0.395426959674566,0.175243139506009
1093,0.364233288559116,0.394691032903922,0.17736844774263
1094,0.370646377718637,0.394177879865703,0.179483389896978
1095,0.432159672636571,0.393620126623502,0.181567635722841
1096,0.53843906434196,0.393208674822159,0.183725908824203
1097,0.441322062166337,0.392476583834264,0.185878566077111
1098,0.463061474319685,0.392186102055962,0.188172536506353
1099,0.179330001676852,0.391889372424184,0.190505559397243
1100,0.220183890221344,0.392352049790632,0.192833111698105
1101,0.16421767869472,0.39255514049454,0.194984106094791
1102,0.120235196344034,0.39303858503742,0.197072083334969
1103,0.213864450416194,0.393513508722175,0.198998817841389
1104,0.262937743815221,0.39383421417689,0.200837963814293
1105,0.33699925467909,0.394147178689617,0.202654606867179
1106,0.245813925674821,0.394497755274111,0.204522259955359
1107,0.263078804605423,0.395060697526937,0.206361940266208
1108,0.249595894457707,0.395486757809792,0.208127895635599
1109,0.230404768322336,0.395950436939517,0.209860696964695
1110,0.273961279629063,0.396480545286197,0.21162142643459
1111,0.304686273923659,0.397169768679465,0.213487337946187
1112,0.331780492243564,0.398069657189827,0.215481139281312
1113,0.346502630427043,0.399091901967905,0.21757039659568
1114,0.316015226118784,0.39985435973112,0.219592790129671
1115,0.326080656403586,0.400794988418287,0.221703353032888
1116,0.313102053826311,0.401743304122352,0.22386205531863
1117,0.335770162110035,0.402769665197703,0.226063464276638
1118,0.41050296510843,0.403758958169408,0.228312207752992
1119,0.385779993300004,0.404900039399822,0.230762177860644
1120,0.31587443646283,0.406152810963157,0.233319636017361
1121,0.233413590832418,0.407421921869842,0.235871035678537
1122,0.012600506697978,0.408753283959599,0.238372089052484
1123,-0.0083405251725574,0.410485453687826,0.240779713618094
1124,-0.00361127311237808,0.411990605366646,0.24291409424025
1125,-0.169861173672592,0.413342900383424,0.244870879914431
1126,-0.243915669099568,0.414953646177427,0.246709020299441
1127,-0.150111337586929,0.416537901387983,0.248381707577906
1128,-0.233250530666616,0.417795865836299,0.249756209963048
1129,-0.290179036660799,0.419223421271384,0.251073211802201
1130,-0.207475934412847,0.420202378243186,0.252304481268755
1131,-0.193578772197666,0.420292633289862,0.253335389219274
1132,-0.169919456699004,0.420427476335981,0.254281367874297
1133,-0.227993734906172,0.420556061762955,0.255167733007687
1134,-0.276137760115696,0.420918914052114,0.256062786832986
1135,-0.308542414461688,0.421492825920318,0.256929919290561
1136,-0.325998662440843,0.422234681620313,0.257814424541933
1137,-0.265857841735992,0.423070015369464,0.258678978180126
1138,-0.269852353887285,0.423658932023039,0.25941702926433
1139,-0.32889872649275,0.424259787803518,0.260145615194157
1140,-0.330902846098212,0.425123403227708,0.260911930363904
1141,-0.33350217797872,0.426021074974838,0.261656570823098
1142,-0.359573595414587,0.426932687548748,0.262381598713139
1143,-0.317992004723918,0.427987028388897,0.263159625737843
1144,-0.237664185271127,0.428886243931832,0.26385217496379
1145,-0.160347685371695,0.429395239891702,0.264436801328932
1146,-0.147731367652672,0.429545973616084,0.26498773680361
1147,-0.193329611449213,0.429594916966343,0.265619919901453
1148,-0.224143111032128,0.429756561257041,0.266366828133464
1149,-0.192097031956294,0.43007304946843,0.267194103091242
1150,-0.214982303679845,0.43030451163919,0.267991512398603
1151,-0.137578494089209,0.430632439324127,0.26883825687851
1152,-0.115472399991392,0.430594235736117,0.269606640239409
1153,-0.0254006776042013,0.43038265699193,0.270416663519
1154,-0.0692500652712334,0.429702498646363,0.271224482975731
1155,-0.0842627964975809,0.429231868937533,0.272265988048892
1156,-0.121988445609237,0.428872274521737,0.273428367485147
1157,-0.0851500513063055,0.428669819607806,0.274661237951008
1158,-0.0583330228917607,0.428284666131315,0.275817544474912
1159,-0.0571124250459197,0.427803114309526,0.276977568830116
1160,-0.0134553370638944,0.427339277303682,0.278191696587284
1161,0.0297019515551585,0.42669114698102,0.279404493276177
1162,0.0616327515226957,0.425870683911372,0.280662606490182
1163,0.0362691901470197,0.424921328304828,0.282016420534769
1164,0.0402143021272372,0.424075075333494,0.283530244663192
1165,0.0282429199121118,0.423212189619533,0.285108705632119
1166,0.0547732177203168,0.422413569063852,0.285891812199742
1167,-0.0209414644405624,0.421592951083829,0.285772882111019
1168,-0.0354929499610135,0.421174283444445,0.285965669023621
1169,0.0364746463505375,0.420823435975965,0.286192096977128
1170,0.0491241312185249,0.420311875526466,0.286345433843829
1171,0.0839424774907987,0.419801189309787,0.286546942519267
1172,0.0272436020940112,0.419227139932691,0.286781092419456
1173,0.0448812648666017,0.418944926618161,0.287194003465908
1174,-0.0156687137275309,0.41862754605193,0.287569842830458
1175,-0.0510339971617918,0.418559005078003,0.28805243651255
1176,-0.0731839017222129,0.418611283856806,0.288519963603068
1177,-0.0428122430769219,0.418767532876332,0.288962432808392
1178,-0.058988391246199,0.418882570795225,0.289309743689382
1179,-0.0465596651173207,0.419120398011577,0.289686207860638
1180,-0.0351642019957398,0.41932604515392,0.290025264040003
1181,0.0432577043492025,0.41952411200894,0.290324043573495
1182,0.078262778418372,0.418052885576344,0.290471845615938
1183,-0.00219848170181926,0.416641795408827,0.290628321720905
1184,0.0617089486939466,0.4154173631111,0.290819001032485
1185,0.0171660885031488,0.414024583656951,0.290846288547212
1186,-0.0325100972405565,0.41279249060686,0.291004862403356
1187,-0.0175416331677026,0.411556889932079,0.291161197422889
1188,-0.0270032818248355,0.410271963549725,0.291326230280709
1189,-0.0799266946031275,0.409058450539394,0.291520838929578
1190,-0.07789352882688,0.407914357411134,0.291743045482491
1191,-0.215526117931021,0.406681052025287,0.291815666721169
1192,-0.269993303658449,0.406343384164446,0.292436375009379
1193,-0.253455602062385,0.406295305618152,0.293488599220485
1194,-0.180881342291436,0.406415607277842,0.294883578340515
1195,-0.193728878463793,0.406742421688767,0.296718905982058
1196,-0.217422640517228,0.407501277106735,0.299230783413385
1197,-0.125533771084545,0.408737250393502,0.30248050982024
1198,-0.00764156912121876,0.41034909168847,0.306522470676649
1199,0.0103795866702465,0.41281874345682,0.311196194540739
1200,0.020907303866971,0.416413390370133,0.316722943152151
1201,-0.000511162456545992,0.421121666009756,0.323826068146752
1202,-0.0731029155492296,0.426683852538173,0.332132042954203
1203,-0.0577872523397625,0.432584192193524,0.340826741644077
1204,0.0343621236300463,0.438345284442954,0.349328406825894
1205,-0.0175077076701846,0.444127396548619,0.357933024718535

